DPG loss functions for learning parameter-to-solution maps by neural networks

We develop, analyze, and experimentally explore residual-based loss functions for machine learning of parameter-to-solution maps in the context of parameter-dependent families of partial differential equations (PDEs). Our primary concern is on rigorous accuracy certification to enhance the prediction capability of the resulting deep neural network reduced models. This is achieved by the use of variationally correct loss functions. Through one specific example of an elliptic PDE, details for establishing the variational correctness of a loss function from an ultraweak Discontinuous Petrov Galerkin (DPG) discretization are worked out. Despite the focus on the example, the proposed concepts apply to a much wider scope of problems, namely problems for which stable DPG formulations are available. The issue of high-contrast diffusion fields and ensuing difficulties with degrading ellipticity are discussed. Both numerical results and theoretical arguments illustrate that for high-contrast diffusion parameters the proposed DPG loss functions deliver much more robust performance than simpler least-squares losses.

==> RRinv_vs_s_alpha0-0.6_alpha1-1.0.csv <==
13.792866470268274,2.907911748533285e-09
21.378063823769963,6.972452146286571e-09
33.196606551463105,1.6491353959322734e-08
35.131991310301416,1.891015845566506e-08
54.839610635730835,4.627560120049706e-08
78.13874841023836,9.305089651028528e-08
96.8328496752203,1.4412599829954258e-07
98.25590514219523,1.450697834865775e-07
106.58347837571182,1.7351519351151508e-07
110.8763757459443,1.8870317120713558e-07
135.1624553209843,2.8412593309687787e-07
137.8803448963562,2.827610905208681e-07
142.2932431405285,3.02495908708982e-07
143.00298144276087,3.114166040935482e-07
149.93751418614553,3.433612784979695e-07
151.59059060897175,3.480708515005585e-07
158.83304841328422,3.9098432103653325e-07
181.4230125891418,5.078825083529154e-07
222.63375700387508,7.528941886250255e-07
235.80287553290106,8.643893936660747e-07
240.3557548323143,8.89540710384324e-07
246.2587305649211,9.429917063069341e-07
250.13823512939894,9.543739295953408e-07
252.27491189257037,9.80089276936129e-07
260.82200698739,1.0535729902436918e-06
315.65550308952294,1.5124999838700663e-06
339.33180200224564,1.8247564401062406e-06
353.051199432178,1.9189400195819586e-06
361.1031132466467,2.0297778184372403e-06
373.52356370044635,2.1610849862554896e-06
383.14149555596254,2.2382974773407362e-06
386.425079993863,2.2699130602961786e-06
388.99108263309716,2.3562696118973554e-06
390.3343099959637,2.3820649590984215e-06
409.35457231475385,2.618899561569011e-06
426.4270981302027,2.8252665446404044e-06
428.23020129153343,2.730406244328245e-06
428.7014293230847,2.830624947414701e-06
434.26136748864764,2.967286746575042e-06
445.4303598000844,3.0505530096728713e-06
450.2869730247199,3.008206646662e-06
462.5836324039682,3.2934888004433476e-06
473.72048991870076,3.475121076150387e-06
490.4848376003693,3.7061654609159897e-06
494.645772109783,3.87718988618209e-06
496.7660345627364,3.896145014257303e-06
502.20413790558035,3.8787674808249786e-06
510.22490720886833,4.0210488942937585e-06
526.1868470276452,4.2592448750338e-06
531.8774906402344,4.353166215282542e-06
546.4868529090687,4.703205923145035e-06
553.1994999411553,4.639009796599869e-06
555.7043597730183,4.906700145102026e-06
561.920056612396,4.6813127178036986e-06
564.4479056796129,4.849392888785536e-06
582.6125845458537,5.261601123742887e-06
590.7710410767219,5.356361944788659e-06
593.8226861202074,5.474564074678042e-06
610.3128205531823,5.766746305626479e-06
612.178170155885,5.859758705082212e-06
619.3954503121757,5.814464571906798e-06
622.2090896328589,5.969477158919743e-06
635.5195283826964,6.216362533532923e-06
651.7460025139708,6.440536648588925e-06
658.734693445314,6.5908019940211384e-06
669.5378867792367,6.941720200651957e-06
671.3182324866232,6.854217757301118e-06
674.4555299700505,7.183293517277537e-06
700.2479217784515,7.64504109643431e-06
721.8772734416851,7.959223182789259e-06
723.9965402715846,8.317067204373997e-06
727.0707726403426,8.02041873792513e-06
727.4856394814321,8.183295231303691e-06
728.6172713106032,7.855586022986717e-06
731.7413947956665,8.197686995362915e-06
736.9974837203786,8.344614124939103e-06
738.461390903643,8.439619980830995e-06
781.5813889365563,9.602892197221771e-06
785.5633604991991,9.516684929806157e-06
794.3125362247717,9.415400482624326e-06
796.318913578252,9.466748044140876e-06
804.8821006987389,9.986786260937685e-06
816.8370802997174,1.0167594653488136e-05
825.6184972474377,1.067231601804848e-05
829.9738458445929,1.0667568330378237e-05
833.029726055832,1.0631739262450774e-05
834.084040233506,1.0510967206259708e-05
838.9473424732122,1.0627127718973496e-05
839.5949175399579,1.0814624934426661e-05
862.1553736669465,1.1424850808687626e-05
868.7116930128514,1.1647954986834854e-05
874.2275945964825,1.141541329926559e-05
888.3979713062008,1.2124615863961567e-05
891.1769717836748,1.222502856792261e-05
906.6710750242876,1.2719302996364723e-05
935.4689565239602,1.3367383953084183e-05
937.5266354993541,1.3805272036276342e-05
947.3600617695141,1.3632644991219935e-05
948.5406676025045,1.414019803182634e-05
998.20604432979,1.571380837610301e-05


==> checkboard_training_hist_finest.csv <==
Epoch,Loss
1,458278.55086016847
3,19257.056330985608
5,5811.67122620604
7,2516.2870316934122
9,1319.6406935319296
11,772.1849363872742
13,485.0404019814473
15,320.6316595161992
17,221.19536655493295
19,159.728922798775
21,116.80466338850238
23,89.73241010983465
25,71.5250866143259
27,56.369341645195945
29,48.9543208283986
31,36.720120358492814
33,32.76066586189121
35,35.74880935284512
37,27.451118577863546
39,18.59166665791206
41,21.29495746042006
43,22.84399617671563
45,13.772636106533696
47,14.579663112125989
49,26.91038665893175
51,14.364746830974125
53,16.65818930183452
55,18.56114898464843
57,11.51543936269577
59,13.11497734725103
61,13.993161644708207
63,12.048258238999454
65,18.645331422314975
67,11.975550594465272
69,13.751369211334131
71,12.237194510525313
73,11.525022657676505
75,14.515426264427255
77,17.81263721115194
79,10.410985190286132
81,9.70834420621838
83,2.471022292033494
85,8.941817028290693
87,8.705766077348452
89,12.233218206335476
91,7.975951740352722
93,8.483178183462481
95,8.923716324131638
97,13.54094791368841
99,9.886078979614851
101,7.218423190858312
103,4.852077429609511
105,5.247637412236263
107,7.90144781040146
109,11.02351563619685
111,8.165434768892112
113,5.595351942969073
115,1.726736049175279
117,6.5791354118584735
119,11.164872103571618
121,4.9033026085580005
123,5.29608326428759
125,5.635223539385443
127,8.225447059342809
129,6.601223416190916
131,6.565115532244797
133,6.421237206890763
135,6.652346428371146
137,4.477193720665219
139,6.194875669506828
141,2.90102148454129
143,7.466423439293668
145,6.730041424229879
147,5.909422278987485
149,5.517046188493506
151,7.352298103592413
153,6.837977709285535
155,9.207692679187597
157,5.312124877950605
159,5.666175830406172
161,6.113369059495547
163,6.360248566805311
165,1.956452622034917
167,2.722989947771146
169,5.129782820490818
171,2.923456277406788
173,2.758031451049296
175,6.730757548729034
177,3.608613095014187
179,5.357181624448514
181,2.915351482099139
183,2.892084565404274
185,3.773888187611697
187,4.43556211246465
189,3.964959645277179
191,4.276612796596389
193,2.037206296311974
195,1.257800763144061
197,2.994273788734945
199,3.2801707520502053
201,2.957489162240098
203,3.407329365840219
205,2.813538435832951
207,3.155169038159138
209,2.320779440135985
211,3.424031429246954
213,4.65832021555112
215,3.866677836830183
217,1.921367815106871
219,2.00497476184491
221,4.011430598378836
223,3.170599805529853
225,2.10458572752842
227,4.183364391626757
229,3.539209791250622
231,2.2675476578370413
233,1.54440867626806
235,2.969766676126323
237,3.45910355635236
239,3.154397335688483
241,2.280922306334938
243,2.297599645190089
245,1.9914789879030121
247,1.613136827162301
249,1.669622769469351
251,2.207762015334997
253,1.594662285187858
255,2.503268991677293
257,1.909356720179937
259,2.306940463969541
261,2.058035138209171
263,1.5512508411691561
265,3.4205237916351923
267,1.734284953931931
269,1.5623339486116952
271,1.7134216565857021
273,1.871520380480029
275,2.047088047684789
277,2.162114263484898
279,1.9595742200961561
281,2.664995039753239
283,1.550993429648739
285,0.860774436519196
287,1.68283366861121
289,0.830271983881659
291,0.83950844309433
293,2.1853855417319092
295,2.568259157795084
297,1.58605165296954
299,0.531825712202331
301,1.7741399327868792
303,1.572981943853346
305,1.9230638065505241
307,1.6904973594140822
309,0.5441736737313151
311,1.50200725179802
313,1.783353349510493
315,0.6369086237670031
317,1.735326485763861
319,0.655933511881664
321,0.767925990514661
323,0.297793148688002
325,0.8125956853117341
327,1.413982601187775
329,1.027253093060129
331,0.133787038239321
333,1.274939478647852
335,1.485560482249705
337,0.859866505393834
339,0.807087455736559
341,1.061001969151426
343,1.457432760918591
345,0.711295458033361
347,1.342826497251721
349,0.44338467974927404
351,1.234148812111618
353,0.7108105435262221
355,0.7142558085400671
357,2.033117175234487
359,1.265100061245937
361,0.826079923429875
363,0.9016997460529561
365,0.7004339939784081
367,1.586115053680569
369,0.656936999584374
371,0.909562609080917
373,1.309369900719926
375,1.004701859696201
377,0.44892297896389605
379,0.8967697886160371
381,0.6561662122021671
383,0.51170205742035
385,1.021887848463094
387,0.11434405524360301
389,0.49211937973399905
391,0.719953297600132
393,0.429671559874295
395,0.6554436252526491
397,1.009143245970401
399,0.638479641364707
401,0.556568105257372
403,0.268716339663292
405,0.7524906974170621
407,0.5498518213190371
409,0.613345151685579
411,0.578329398697309
413,0.65539754911361
415,0.8730181071410881
417,0.555616489661775
419,0.637303856453002
421,0.8047989324249951
423,0.6725475671698781
425,0.46284051979016705
427,0.5206346892946411
429,0.8902130149195571
431,0.38384447435137503
433,0.24179512025494002
435,0.6482018844388561
437,0.7241498255127261
439,0.6226701061693181
441,0.597510648846141
443,0.7670216826722811
445,1.004147510294332
447,0.607568708000159
449,0.32368299781723303
451,0.6479830686529551
453,0.555514522041585
455,0.398995155243109
457,0.44955788442870204
459,0.6035853293361231
461,0.445599832003708
463,0.16865513596362902
465,0.35961907985982805
467,0.30790289542156
469,0.562716464762091
471,0.43517482825920406
473,0.603683523825135
475,0.27731618851732603
477,0.39514511488325904
479,0.521647738716093
481,0.23457700329372003
483,0.325325258298219
485,0.531967651876719
487,0.256327624079428
489,0.403803618182898
491,0.365811371368642
493,0.505989150985044
495,0.360337205391131
497,0.184856646581387
499,0.34025821901006204
501,0.23608062262613802
503,0.131637221443537
505,0.28092045643823105
507,0.36927959915939
509,0.29504601170301503
511,0.152695266167639
513,0.33128650932442505
515,0.39227844772028303
517,0.408838367203455
519,0.309429387551439
521,0.357885021424433
523,0.260940253457276
525,0.20589665851420402
527,0.31476184878700003
529,0.19519144898493102
531,0.336479607586254
533,0.33395563585192
535,0.38607504852078905
537,0.303363543022278
539,0.301683659189074
541,0.235928288997468
543,0.21183089213663403
545,0.44056446441845803
547,0.36592377074937205
549,0.101428394724869
551,0.17215894478142602
553,0.429728024012942
555,0.35184904927321603
557,0.35523594439718204
559,0.21341521028701801
561,0.22100911680635002
563,0.17646503354865
565,0.270167085903529
567,0.21162686379063803
569,0.20372506484528202
571,0.26296758873596904
573,0.20829890785242303
575,0.183707741155878
577,0.25312090995283504
579,0.252041956241555
581,0.20605377055508903
583,0.284403890420208
585,0.148529024492696
587,0.085047269906696
589,0.079653575021206
591,0.21072904958767602
593,0.118387969975768
595,0.150382895790928
597,0.247393537868063
599,0.18541391455518602
601,0.13080638462650201
603,0.162185428072951
605,0.18814614705481403
607,0.12674502013164302
609,0.132446228259907
611,0.095810187784597
613,0.14627302882040502
615,0.183619371548775
617,0.15164735536496202
619,0.082282557296111
621,0.10569908797117
623,0.16991315270453503
625,0.144976832899917
627,0.163140597958326
629,0.11467803488556501
631,0.275806183679774
633,0.077843935208368
635,0.069402615862149
637,0.08501204375084301
639,0.077044397451241
641,0.11249629317305501
643,0.10834834058114001
645,0.13473591268076102
647,0.153376954223775
649,0.099314004408384
651,0.10039098369773401
653,0.10812542186400201
655,0.16793124497942402
657,0.185433692607773
659,0.06329331003114601
661,0.10034993300641101
663,0.09997233115461
665,0.16079385333530402
667,0.068825877243568
669,0.14249215966675202
671,0.066674877425521
673,0.080210313775866
675,0.087852315505167
677,0.101073113710441
679,0.045259186762737005
681,0.082853475351571
683,0.089129651833661
685,5.930558423928288
687,0.046441675905535
689,0.032738005627158
691,0.028691093542833
693,0.030316173817554002
695,0.028474255975536003
697,0.039293306988703
699,0.028567985949701002
701,0.049119537254166006
703,0.05776551304039201
705,0.055077426207712006
707,0.05746199932203001
709,0.07255482798379101
711,0.094951045545624
713,0.095577529884941
715,0.042615292623848
717,0.052182592224239
719,0.07462885643050701
721,0.06750496249252101
723,0.079070843906449
725,0.050520657240652
727,0.081244470245123
729,0.06765222761337601
731,0.073917734964814
733,0.084893323617096
735,0.033569158721027004
737,0.034037596802511005
739,0.029961823976595
741,0.027157319433259
743,0.032187730429028005
745,0.024511600009302
747,0.035086630280097
749,0.04127394384370801
751,0.034863215396838
753,0.029882168808971002
755,0.035045312577842005
757,0.064782298695354
759,0.08727394706104001
761,0.07058276111254601
763,0.070967069132869
765,0.053037703451172
767,0.052275549943608
769,0.057965563202670004
771,0.03752825658033
773,0.048172279910679
775,0.05321344531843301
777,0.040398403900213
779,0.048398931142307006
781,0.056335828296666
783,0.029634091962828003
785,0.025892615134159
787,0.032980506352738005
789,0.031418529878844005
791,0.043600464820985
793,0.029433950375990003
795,0.030030388708805002
797,0.039819029379215005
799,0.033874698755917004
801,0.041135304674373006
803,0.039546407054411
805,0.058126574439166
807,0.043772194252936006
809,0.047249640164077004
811,0.06807125380977201
813,0.05313196653870501
815,0.05174871635049701
817,0.07167985831310701
819,0.040092820375082
821,0.027609167003184002
823,0.024930384200219
825,0.039067812361657
827,0.023255792019003
829,0.037432546904265
831,0.025104751781981002
833,0.03987367141787
835,0.041491001519174
837,0.040212752429989
839,0.044340912280597
841,0.053898954205459
843,0.033205310812949
845,0.036626658222509004
847,0.036482265211183
849,0.045729185181339005
851,0.04966537049045901
853,0.043146482002121005
855,0.041240524213598
857,0.040519367686621004
859,0.040778778059006
861,0.044075449309248005
863,0.056351417479589
865,0.048475008501203
867,0.042696559953475
869,0.038825133683785006
871,0.043713006928415
873,0.035000915890844
875,3.093748378350902
877,0.031653342852283
879,0.025947926294776002
881,0.023941370233715002
883,0.022976748503726
885,0.022535118847894
887,0.023833428244932002
889,0.023380008939270003
891,0.022588854254092003
893,0.023563610876228002
895,0.026395174176414002
897,0.031328217454042004
899,0.030993124984049002
901,0.029801806619951004
903,0.0378296212
905,0.034046480590842004
907,0.035662762786808
909,0.046558573054056
911,0.040076092854863
913,0.030787183561209002
915,1.923770905974235
917,0.030864420556865002
919,0.024555207573802
921,0.022918857534757003
923,0.022297903822109003
925,0.025078174619523
927,0.023718734078946
929,0.023554597674094003
931,0.023017745858314002
933,0.025934071597582
935,0.027260389703505004
937,0.028273951192722004
939,0.031094875651838
941,0.030994430035094004
943,0.10585029933069501
945,0.034427821243849
947,0.027317388689492003
949,0.024880698603558002
951,0.027512095885597002
953,0.023698981621084
955,0.028567696565133003
957,0.031740734876950005
959,0.023747336313428003
961,0.022640839741541
963,0.028605834004858003
965,0.024986356783652002
967,0.025446239808327
969,0.031549775643901004
971,0.030634405770614003
973,0.035342406234726
975,0.032223606360933
977,0.034287358453278
979,0.0315874522888
981,0.035757828077911
983,0.036489107898453006
985,0.045830830387396
987,0.057872997118376006
989,0.035280845609268
991,0.035072502078078
993,0.032410695387597
995,0.026938972670019
997,0.023236511560813
999,0.022496978647522002
1001,0.022827656260038003
1003,0.023419605964229002
1005,0.026823878628391
1007,0.024072821098274
1009,0.024624205291471003
1011,0.028228361835798
1013,0.028913449671560003
1015,0.030032508231042
1017,0.029299961203457
1019,0.031111974907609002
1021,0.039545559597540005
1023,0.030672530970914002
1025,0.033426350520303
1027,0.029945902081859002
1029,0.034124832330251
1031,0.032026800981663
1033,0.030043466989001004
1035,0.031197349603742004
1037,0.031173809408660002
1039,0.059609309324655003
1041,0.030303610317453003
1043,0.025697770262158002
1045,0.02657003801395
1047,0.027034538809957
1049,0.026831113904402
1051,0.025111716228464
1053,0.026327643238153002
1055,0.022041156062664
1057,0.023901831373114003
1059,0.023187102846909002
1061,0.024647237243163003
1063,0.026355156260136
1065,0.029482164583537
1067,0.028065189393438
1069,0.029172780253017002
1071,0.031116058649652
1073,0.028853266422931
1075,0.029793440430676003
1077,0.032465941704482006
1079,0.028293453472176003
1081,0.07379970598805301
1083,0.035377067388362
1085,0.028662114593955002
1087,0.025811400010234003
1089,0.026509695412667
1091,0.028854120075487003
1093,0.024125157385098003
1095,0.028591796681437003
1097,0.023959687925576
1099,0.025530363568327
1101,0.022603414784269003
1103,0.023442969545621
1105,0.022887596728352003
1107,0.024530399842759003
1109,0.025104146720497003
1111,0.026211030519867003
1113,0.026388338144063002
1115,0.029017483082942
1117,0.028494505328847
1119,0.029013327209784
1121,0.030315164955659002
1123,0.028824029725519004
1125,1.169328999795821
1127,0.024847820523887003
1129,0.022690202831373
1131,0.021949086433095
1133,0.022077380370215
1135,0.023136098999306003
1137,0.023463533726871003
1139,0.02352713299152
1141,0.022980077399406003
1143,0.024604952897785002
1145,0.024093591943686002
1147,0.024457414217987
1149,0.027005984014998003
1151,0.027950688388750002
1153,0.028027560668875
1155,0.029529770913051003
1157,0.03001318050809
1159,0.027980254442447002
1161,0.029765842967386002
1163,0.028248983412074002
1165,0.028814648879086004
1167,0.029015580337200003
1169,0.332855656547057
1171,0.028081740658051003
1173,0.024920663358158002
1175,0.024846262434500003
1177,0.024158918613946003
1179,0.02542193005121
1181,0.02302887816251
1183,0.023751166891594
1185,0.023527809795809002
1187,0.023139222105949
1189,0.023093017522566
1191,0.022967382294253002
1193,0.023547202100704
1195,0.024170561367900002
1197,0.02680814972701
1199,0.026893190633785
1201,0.027032062149643002
1203,0.028743646530668004
1205,0.027819369437832003
1207,0.027696946282560003
1209,0.027946274139132
1211,0.028518921438519
1213,0.029008384467855003
1215,0.042321720491946005
1217,0.02838813644802
1219,0.025832387362269
1221,0.026854801562903003
1223,0.025017335620485002
1225,0.026579333311955004
1227,0.023897056070924003
1229,0.022492827343494
1231,0.023198911010843003
1233,0.024558592772876003
1235,0.021996778220898003
1237,0.022547885188371003
1239,0.022991257262687
1241,0.022919642666516003
1243,0.023345062799559002
1245,0.024546822522226
1247,0.025561040538984003
1249,0.025426025419744
1251,0.026264680953923
1253,0.02673973587374
1255,0.026380871747701002
1257,0.027442107308562003
1259,0.026638855733771002
1261,0.026804451263134
1263,2.430894551505925
1265,0.038113399939322
1267,0.028206211917728003
1269,0.025658900846426
1271,0.027747978659561003
1273,0.023717181096285
1275,0.028894724579106003
1277,0.024840402650411
1279,0.026180476735560003
1281,0.022290192330799003
1283,0.023409391770684
1285,0.022981670999015002
1287,0.023759603195679
1289,0.022890605440519
1291,0.023606947722796003
1293,0.024137542431027
1295,0.024779634905108
1297,0.025439014604376003
1299,0.024831606108681
1301,0.026646483296196
1303,0.026385203942704
1305,0.025914258830741003
1307,0.026779375875961003
1309,0.026100872291319
1311,0.071660025648257
1313,0.024089480422465
1315,0.023059081342719
1317,0.022627013300655002
1319,0.023396507645657
1321,0.023346997413386
1323,0.022560435521633
1325,0.022470666395876002
1327,0.022142123543029003
1329,0.02236063031309
1331,0.022725649512952
1333,0.023081139212263003
1335,0.023454164471186003
1337,0.024728053603964004
1339,0.025122184738841
1341,0.025876916388578003
1343,0.026329045690604003
1345,0.025908186826255
1347,0.026182058466040003
1349,2.429296495949646
1351,0.032572332320927
1353,0.028139129546678004
1355,0.030573759205845003
1357,0.032089134389766
1359,0.023225826734053
1361,0.027450684546591
1363,0.024984529229245003
1365,0.026505515161911002
1367,0.023293817522385
1369,0.023805124093603
1371,0.023080763304223
1373,0.023402806667738002
1375,0.022997302855414
1377,0.022573248459595
1379,0.023190286141475003
1381,0.023666468829929004
1383,0.024653957632898002
1385,0.024922013464068003
1387,0.025779736077084003
1389,0.025518664525317
1391,0.027106046033915
1393,0.025011329710598003
1395,0.025192982082028
1397,0.025966490724168
1399,0.025615417585715002
1401,0.473512093589516
1403,0.031991286557913
1405,0.029887605197779003
1407,0.034268060083249
1409,0.042161292544786004
1411,0.022432899917052003
1413,0.022953965156104
1415,0.021952628159974
1417,0.021837705935036002
1419,0.021544355391472002
1421,0.022190131401713
1423,0.022681713866712003
1425,0.022289369182164002
1427,0.022415561482999002
1429,0.022476956578525
1431,0.022877588719016
1433,0.02340917339156
1435,0.0239926937672
1437,0.024532601689605003
1439,0.024449389170711003
1441,0.024879526916005004
1443,0.025000602470606002
1445,0.031312017780435006
1447,0.026220312304880002
1449,0.023514424142132003
1451,0.023579982090247
1453,0.022608429657993003
1455,0.022581597331961002
1457,0.023655660105805002
1459,0.021925672197637
1461,0.021624269010212003
1463,0.022333305849165003
1465,0.022196408488062
1467,0.022239276387522003
1469,0.022711559398072
1471,0.02316732532669
1473,0.023324942864478
1475,0.023974229997408003
1477,0.024507746520581002
1479,0.025172122248064
1481,0.025119545059173003
1483,0.024918039282034003
1485,1.214139423775792
1487,0.028762034770272
1489,0.024240268753284003
1491,0.023339202799288
1493,0.024991153929917003
1495,0.024976148609385
1497,0.023214196912113003
1499,0.022183242008742002
1501,0.021431513960641
1503,0.022239599123951
1505,0.022002909664463003
1507,0.021840042870072
1509,0.022363257753770002
1511,0.022610515293470003
1513,0.0229875896875
1515,0.023744906440484003
1517,0.023970082207146002
1519,0.024822016774942002
1521,0.024765063028799
1523,0.024934578956667
1525,0.024803579451001003
1527,0.025528173151876003
1529,0.025238819656478003
1531,0.053336159047050004
1533,0.029876133590044002
1535,0.025683732545625
1537,0.027883470030760003
1539,0.025183803061673
1541,0.023878764345648004
1543,0.022424806055935
1545,0.021609371678676003
1547,0.022651691550327
1549,0.022567415837011003
1551,0.022731304755321
1553,0.022621710487855003
1555,0.021955057132704
1557,0.022494331045813002
1559,0.022302549383992003
1561,0.022703592898389
1563,0.023413664184076
1565,0.023680366064093003
1567,0.024008653036315
1569,0.024608642673455004
1571,0.024476395840787
1573,0.024877232468533003
1575,0.024533874800150002
1577,0.03581678990138
1579,0.025907713998733
1581,0.026982433434527
1583,0.027561548133165
1585,0.024203809057721
1587,0.023371011991775003
1589,0.023059070755411002
1591,0.022372276416974
1593,0.02290839081807
1595,0.022152812081145
1597,0.02173790976407
1599,0.021807853184620002
1601,0.021779882327089002
1603,0.022239547511958002
1605,0.022500486540660003
1607,0.023034743364874002
1609,0.023516655667718003
1611,0.024096605214251002
1613,0.024122917960874003
1615,0.024427939096442003
1617,0.025006002573299
1619,0.024899943679600002
1621,1.5486447394246472
1623,0.028000158774605002
1625,0.024432832709071
1627,0.022890699046643002
1629,0.022789797478190002
1631,0.02312632267722
1633,0.024910705150493002
1635,0.021786224814636
1637,0.021644354425862003
1639,0.022268006745919
1641,0.021935548283465
1643,0.022134332203998002
1645,0.021701986570488
1647,0.022106752600603
1649,0.022357798190386
1651,0.02275131266788
1653,0.022861761265573002
1655,0.023498953688881
1657,0.024148329523461003
1659,0.02376457435935
1661,0.024031370975676
1663,0.035103479364678
1665,0.028758106466149003
1667,0.025143475398025
1669,0.023162586385615
1671,0.023726755139010004
1673,0.025594638798981002
1675,0.022712228984153003
1677,0.022180978302928003
1679,0.022159476762439
1681,0.021705067396564002
1683,0.021781174572146
1685,0.022252404367952002
1687,0.022339345009812002
1689,0.022302266882733002
1691,0.022585449755978003
1693,0.022941579832674003
1695,0.023557369965892003
1697,0.023919463126114003
1699,0.023813425694859003
1701,0.023833791181860003
1703,0.024546707948433003
1705,0.024384500627358002
1707,0.048391099344325006
1709,0.025751562854234
1711,0.024056324117157003
1713,0.022748032727588
1715,0.027425727167593002
1717,0.021825935060991
1719,0.022633657201254
1721,0.021533262721156
1723,0.021655621598123002
1725,0.021561277970169
1727,0.021716633567432003
1729,0.022050826636303002
1731,0.02169433176669
1733,0.022092849052435002
1735,0.022295383293577
1737,0.022568940140351
1739,0.022821249212593
1741,0.023291438480963003
1743,0.023423232516116003
1745,1.092204959158356
1747,0.027434352044014003
1749,0.024060809208977
1751,0.02538349729985
1753,0.024772395522589002
1755,0.024407551395128003
1757,0.023889562167081
1759,0.025381621097721
1761,0.021358607600023
1763,0.021403160784033003
1765,0.022086201250256003
1767,0.022606695895886
1769,0.022146380311445002
1771,0.022686933858039
1773,0.022408540603283
1775,0.022823285992406003
1777,0.023016789953244
1779,0.023402984335857
1781,0.023441334433085003
1783,0.023154537451428002
1785,0.023632051823919
1787,0.023697224553439002
1789,0.023558639084731003
1791,0.030426084900217
1793,0.022737348755072002
1795,0.021545589128070003
1797,0.021123505479930003
1799,0.021358119532665
1801,0.021059288695025002
1803,0.022070929336526
1805,0.021285243412083002
1807,0.021288197840134002
1809,0.021346020743213002
1811,0.021403410596178
1813,0.021434014989738
1815,0.021824054990449003
1817,0.022133603924542
1819,0.022573928059859003
1821,0.022822596028393
1823,0.023151987075325002
1825,0.023162231698748002
1827,0.023051820262158
1829,1.992751382040744
1831,0.031202100732557
1833,0.025855515874687002
1835,0.023675095750901
1837,0.023315600605721003
1839,0.023892978444035002
1841,0.022709152133263
1843,0.021869420515089003
1845,0.021275269197023
1847,0.022593179767669003
1849,0.02161205436468
1851,0.021405501766808003
1853,0.021983515985432002
1855,0.021159668474763003
1857,0.021342991197152
1859,0.021451818204862003
1861,0.021298080464609
1863,0.021282213668101003
1865,0.021570393441335
1867,0.021914986393285003
1869,0.022160290099933002
1871,0.022598150348021002
1873,0.022374817238513003
1875,0.022468304393931
1877,1.440918233608778
1879,0.033053957388269
1881,0.024736703276052003
1883,0.023169445635379003
1885,0.023271583050559003
1887,0.022335765171777003
1889,0.023647379162337
1891,0.022140510768417002
1893,0.023405993364802
1895,0.020393534826517002
1897,0.020982714479005002
1899,0.022029293426996003
1901,0.020684812365393
1903,0.020638174790269
1905,0.020448861092639003
1907,0.020852674431521
1909,0.020878982737861002
1911,0.021142804076382003
1913,0.021316329307132002
1915,0.021831756490977003
1917,0.021895969880127
1919,0.022100058408494
1921,0.022186522979527
1923,0.022279419670450003
1925,1.705524543635513
1927,0.030549581692883004
1929,0.024490265351569
1931,0.02290377557595
1933,0.022699254336712
1935,0.02274925856743
1937,0.021579837757191002
1939,0.022494656206314002
1941,0.020440618733202003
1943,0.020328828033829002
1945,0.020861456049239002
1947,0.020785353494346
1949,0.020491928551224
1951,0.020564650694815
1953,0.020774782231083002
1955,0.020630889475333
1957,0.020557221496694002
1959,0.020027798918954003
1961,0.019983252110968002
1963,0.020103674322495
1965,0.020427794954748002
1967,0.541285240960633
1969,0.023569685999886
1971,0.019761671005727
1973,0.019289878614919
1975,0.019304438620201002
1977,0.019081007734777
1979,0.018707154450975
1981,0.018408478566105002
1983,0.018568840860862003
1985,0.018688045583277
1987,0.018617980534977003
1989,0.018738076784592002
1991,0.018717284603642
1993,0.018934501950209
1995,0.01908596261045
1997,0.019413435190191
1999,0.019717471040804003
2001,0.019962041655651002
2003,0.020393025058266002
2005,0.020289905205763
2007,0.020564791807925
2009,0.7129907905519891
2011,0.024211308379717
2013,0.022078639456460002
2015,0.020954142674314002
2017,0.019826266771905
2019,0.020788123299182
2021,0.020618135140777
2023,0.020547092734238003
2025,0.019998642285163
2027,0.019368728314427
2029,0.019156882921722
2031,0.019410603230111
2033,0.019261212878616003
2035,0.019285462900387
2037,0.018234385468918
2039,0.018311606229089002
2041,0.018614132724587
2043,0.018870899859318002
2045,0.019481992300847
2047,0.019424811224594
2049,0.019569650656473002
2051,0.019584880291155002
2053,0.019667888593786
2055,0.085739275512133
2057,0.023395286765477002
2059,0.020334674930425
2061,0.019505197363272
2063,0.019661219379420003
2065,0.019825759330515003
2067,0.018786441444652
2069,0.018715905210393003
2071,0.018738772286624003
2073,0.018476258555129
2075,0.018186447476713
2077,0.018126458246428
2079,0.018034755728361003
2081,0.017993690558979
2083,0.018121114661341
2085,0.018268047804976
2087,0.018412905490276
2089,0.018756060989184
2091,0.018679768186107
2093,0.018955342138111002
2095,0.019543466507793
2097,0.019060385773227002
2099,0.707546098273336
2101,0.021003360788959
2103,0.01908127046198
2105,0.019007058272652002
2107,0.018869013670512
2109,0.01825483361921
2111,0.018181800313025
2113,0.018083515947466003
2115,0.018437960902432
2117,0.017994401369429
2119,0.017727751577744002
2121,0.017817133825373
2123,0.018032692627936
2125,0.018168703276047003
2127,0.018060374241073002
2129,0.01803852255077
2131,0.018291240930123
2133,0.018738681161623
2135,0.019178131450301002
2137,0.019070157949842
2139,0.160587392236303
2141,0.025893525693676003
2143,0.022107515517398
2145,0.021289040230519002
2147,0.023752301065809
2149,0.018927233643908
2151,0.018554842866694
2153,0.02006428005069
2155,0.018425819823248
2157,0.018668956614797002
2159,0.018506951777295
2161,0.018387218626865
2163,0.018417900500256
2165,0.019007336055516
2167,0.017695679147701003
2169,0.017678082585013
2171,0.017800375269859
2173,0.018005915569469
2175,0.018099077703862
2177,0.018583838331005003
2179,0.018618307942261002
2181,0.018728024241615
2183,0.018577716470322
2185,0.019021250266203
2187,0.018865206623375
2189,0.018768788391650002
2191,0.08472519317256301
2193,0.026989320719560003
2195,0.022719666338706
2197,0.021699740113717003
2199,0.022298817942438
2201,0.020366074311114
2203,0.019534356211032
2205,0.018836570975536003
2207,0.019988779615206002
2209,0.018773520607332003
2211,0.018756555060038
2213,0.019140382014525
2215,0.018235264079527
2217,0.017910864143467
2219,0.017894838509233003
2221,0.017561522047913003
2223,0.017545756244370003
2225,0.017728385663712
2227,0.017968855826413003
2229,0.018031670648564
2231,0.018608076435286003
2233,0.018542729616265
2235,0.018827620730932002
2237,0.018579033632704002
2239,0.7448957890122581
2241,0.023221514075545003
2243,0.020049172604438
2245,0.019369084712322
2247,0.019830216226072003
2249,0.019303438752022003
2251,0.018096391717652
2253,0.018918220964308
2255,0.018725277935344002
2257,0.018675219548726002
2259,0.018117383320676
2261,0.018023542960036002
2263,0.017887839834531002
2265,0.018242333266971
2267,0.018518516621043
2269,0.018171141322213
2271,0.017879734266064002
2273,0.018066401821823
2275,0.018275892276715
2277,0.018381256425982002
2279,0.017908875193627
2281,0.707875127131329
2283,0.019255363268075
2285,0.01752760937015
2287,0.016983794398908
2289,0.016734299939258002
2291,0.016571687637484
2293,0.016408306735757
2295,0.016633994416228003
2297,0.016404988102768
2299,0.016426786124523002
2301,0.016718156411575
2303,0.016460002089527002
2305,0.016589595052071002
2307,0.016727553686715
2309,0.016850638127293
2311,0.0169958713818
2313,0.017233040426955
2315,0.017498262850769
2317,0.017642703749314002
2319,0.017925954843279003
2321,0.017839301248329
2323,0.017844622276952
2325,0.017991497134882
2327,0.037213602426648
2329,0.019377126295074
2331,0.017750150799989
2333,0.017278453503069002
2335,0.017138286211845002
2337,0.018528752212891002
2339,0.016812544313003
2341,0.016689060997378
2343,0.016814941817107
2345,0.0168209972337
2347,0.016227871589803003
2349,0.016385646150435
2351,0.016451643222921003
2353,0.016497565109756
2355,0.016602296831167002
2357,0.016713658943293002
2359,0.017006903334316002
2361,0.017275537316059002
2363,0.017332898540044002
2365,0.017543505066476003
2367,0.017651944453252
2369,0.017542688359421
2371,0.061547965612013006
2373,0.024843503868999
2375,0.02051743991507
2377,0.019291243433763
2379,0.019156670678770003
2381,0.018149548728204002
2383,0.018579189518745
2385,0.019074650246522003
2387,0.01920188583238
2389,0.018306208591500003
2391,0.017509219813686
2393,0.017207882028457
2395,0.017166494722927
2397,0.016815106599797
2399,0.016795133360113002
2401,0.016843675238304
2403,0.016794637244319
2405,0.016558444198372
2407,0.016660522362866
2409,0.016720035952084
2411,0.016931098863577
2413,0.017127830222984003
2415,0.017126350273595003
2417,0.017283223712472002
2419,0.017337043413546003
2421,0.6384005443577461
2423,0.020939358891094002
2425,0.018437887854735
2427,0.017797520388659
2429,0.018062023273322
2431,0.018115858199209002
2433,0.01697444659932
2435,0.017187710369627
2437,0.017208770325654002
2439,0.016350776209439002
2441,0.016243005335150003
2443,0.016376104907012003
2445,0.016525482385571
2447,0.016433857827235002
2449,0.016334199780837
2451,0.016361903193219
2453,0.016367635969678003
2455,0.016306112066475
2457,0.016546584238306003
2459,0.016717534198595
2461,0.016694055721715
2463,0.016739650979903
2465,0.016636572049769
2467,0.645090927444397
2469,0.023508175490923003
2471,0.019247351441855
2473,0.018223230868692
2475,0.017095686470679
2477,0.016537727173651002
2479,0.016227864606527
2481,0.015869714735541
2483,0.015652713662097
2485,0.015815648439013
2487,0.015879985210913
2489,0.015549191841315
2491,0.015732242032888002
2493,0.01553674377429
2495,0.01563950815106
2497,0.015584072032544001
2499,0.015593237353382002
2501,0.015744265698126002
2503,0.01587315089388
2505,0.016161812039614
2507,0.016279880275115
2509,0.016259532815283
2511,0.741992203333381
2513,0.026285859309408
2515,0.019165736592708
2517,0.017728044048347002
2519,0.017083666060226002
2521,0.017256870588257003
2523,0.01799016084041
2525,0.016578345861168003
2527,0.016326374306341002
2529,0.016332335111150002
2531,0.015820034790879
2533,0.016082532187071
2535,0.015739235976225
2537,0.016031049259978
2539,0.016052578675748
2541,0.015770430763152002
2543,0.015957967813736002
2545,0.015739328559896
2547,0.015743966525422003
2549,0.015965587154212
2551,0.016211712563454002
2553,0.016375164434551
2555,0.9460044410453451
2557,0.020416418193951003
2559,0.017433292645803
2561,0.016244439766425003
2563,0.015790457013752
2565,0.015621483089396001
2567,0.015575047460322
2569,0.015860635282523003
2571,0.015210461802713002
2573,0.015368999339166
2575,0.014897552926659001
2577,0.014960277841751001
2579,0.014869204155423001
2581,0.014901466806120001
2583,0.015054812077381002
2585,0.015033870380150001
2587,0.015114556492370002
2589,0.015372775741464001
2591,0.015531496050389
2593,0.015814784051484003
2595,0.016014129570524
2597,0.015957674335191
2599,0.016128485911598
2601,0.018330304016384
2603,0.015966113508742
2605,0.015179622281853001
2607,0.014885337170668
2609,0.014758311079339
2611,0.014813552615976002
2613,0.014806149774667002
2615,0.014690643033550001
2617,0.014857201146160001
2619,0.014793653065419
2621,0.014798063765679001
2623,0.014860904447015
2625,0.014962030174321002
2627,0.015020305936895002
2629,0.015263915267771001
2631,0.015430581074342002
2633,0.015628639751541003
2635,0.016042643192711002
2637,0.01588727570675
2639,0.015865500296557002
2641,0.512006587296592
2643,0.018028699357823003
2645,0.015889156861308002
2647,0.016977267327485
2649,0.015218098801840002
2651,0.016219406728406
2653,0.014754701043870002
2655,0.015189530582569001
2657,0.014627715793914002
2659,0.014785493846649001
2661,0.014601721670978
2663,0.014737018521133
2665,0.014653563215249
2667,0.014727690763814002
2669,0.014824066724062002
2671,0.014897164626304001
2673,0.015143747023081001
2675,0.015374596564162001
2677,0.015595785332294
2679,0.01592583092672
2681,0.015884025775982
2683,0.020983702347867002
2685,0.016681756521083002
2687,0.016039599829045
2689,0.016149577948571
2691,0.015183366180551001
2693,0.015763097523629
2695,0.015196992824301002
2697,0.015090843213859001
2699,0.015106788026485001
2701,0.014643473749693001
2703,0.014623685931052002
2705,0.014625051077085002
2707,0.014792969832018001
2709,0.014856809014503002
2711,0.014997011152251001
2713,0.015146574730377001
2715,0.015455040890038001
2717,0.015594048518046001
2719,0.015714611028603002
2721,0.015857097575447
2723,0.015932598754398
2725,0.015942653734337002
2727,0.035942758056118004
2729,0.01877427827902
2731,0.016874248213487
2733,0.016016750886021003
2735,0.015977534463598002
2737,0.016190542625935
2739,0.016800697670417003
2741,0.015972284336146
2743,0.015607421509806001
2745,0.015235459929887
2747,0.014961360918427001
2749,0.014742559908016001
2751,0.015196721292802001
2753,0.014755665306212001
2755,0.014768614645278
2757,0.014677825387397002
2759,0.01470259135701
2761,0.014739070698211001
2763,0.014868014657956001
2765,0.015142173585166
2767,0.015224279903330001
2769,0.015468311132565
2771,0.015661205318135002
2773,0.015675982407610003
2775,0.015711509953064
2777,0.33235159433702305
2779,0.017513977563415002
2781,0.016044135016256
2783,0.015564818822302002
2785,0.015666084230131
2787,0.015252616579747
2789,0.015049481188962
2791,0.015209369846248
2793,0.015415227517462
2795,0.014697702591596001
2797,0.014733453242375
2799,0.014881878356752
2801,0.014883535906281001
2803,0.01471561059762
2805,0.014761559891627002
2807,0.014868064394993
2809,0.015167028728748002
2811,0.015220777269314001
2813,0.015445890225343002
2815,0.7001815624711091
2817,0.023658478645715002
2819,0.019298435808463
2821,0.019578608431328002
2823,0.019865869433778
2825,0.017760071054347
2827,0.016309570084087
2829,0.016325368437093
2831,0.015724527907776002
2833,0.015501671028483
2835,0.016285407056919003
2837,0.015624042949436001
2839,0.015609793269616002
2841,0.015329768302840002
2843,0.015302332374518002
2845,0.014983774938527001
2847,0.015099027245070002
2849,0.015329324864278002
2851,0.015267090489188001
2853,0.015452596347292001
2855,0.015506565849271
2857,0.01563258934506
2859,0.015911152770070002
2861,0.015873078575136
2863,0.37661668893022504
2865,0.019253190670985
2867,0.016955343903905
2869,0.015426709220972001
2871,0.015145546452256001
2873,0.015340687911494
2875,0.015062329443852001
2877,0.014822082158756002
2879,0.014761637856255002
2881,0.01479417616202
2883,0.014819183245873
2885,0.014825788052107
2887,0.014847492101846
2889,0.014893329139312001
2891,0.014910121163915002
2893,0.014926890107275001
2895,0.014919688561848
2897,0.015199316909522002
2899,0.015362949738792
2901,0.015524506459828
2903,0.03740910349733
2905,0.021761666664602
2907,0.018995631022974
2909,0.018001834699343
2911,0.017267817474919
2913,0.016843659573505
2915,0.016762389563946
2917,0.016285324528543
2919,0.015717290300313002
2921,0.014961796645598002
2923,0.015625082632364
2925,0.014999900551803001
2927,0.015015731654600002
2929,0.015100022243776
2931,0.015037128202349
2933,0.014899241684258002
2935,0.014926232023729
2937,0.015002728169336002
2939,0.015147140968493001
2941,0.015194853404518002
2943,0.015338705583016001
2945,0.015471441501188002
2947,0.015454840717305001
2949,0.024683761763189004
2951,0.018111281095136
2953,0.016180015032926
2955,0.01598497241337
2957,0.015550870761699
2959,0.015497034847265001
2961,0.015065531104979001
2963,0.014600903580531002
2965,0.014726323335062002
2967,0.014527829066070001
2969,0.014411201925302002
2971,0.014427489299223
2973,0.014562835257775
2975,0.014481036218550002
2977,0.01455065816484
2979,0.014626340523767002
2981,0.014648846875604
2983,0.014808433464744001
2985,0.014980452975604
2987,0.014927894644860001
2989,0.015236385578772
2991,0.014988410770216001
2993,0.01513779130679
2995,0.6022293975331771
2997,0.021632689493218
2999,0.018828473002448002
3001,0.017731150735621003
3003,0.017255359154003003
3005,0.017482385662731
3007,0.016971254521919003
3009,0.016709449025156
3011,0.015837034560846
3013,0.016052657571393
3015,0.015346710529367001
3017,0.014559869718917002
3019,0.014450713557818
3021,0.014467838849087
3023,0.014179704153742001
3025,0.014279989056386002
3027,0.014224688339571
3029,0.014263996166209
3031,0.01448074047442
3033,0.014560497110626002
3035,0.014718826412533002
3037,0.524714566739509
3039,0.021515424900349002
3041,0.017721239578856
3043,0.016591031587767
3045,0.015823371422922002
3047,0.015381027553808001
3049,0.015168986543872002
3051,0.015089963077549002
3053,0.015017014905467
3055,0.015012304498414002
3057,0.014758686027647001
3059,0.014636244841321
3061,0.014510432613956
3063,0.014575421243483001
3065,0.014363650701617001
3067,0.014393160709709002
3069,0.014422126753905001
3071,0.014376025254074
3073,0.014338356250835
3075,0.014527428295494001
3077,0.014651781152804001
3079,0.014755186272503001
3081,0.014964943284231001
3083,0.015003710090772001
3085,0.015279869438855
3087,0.391655418200445
3089,0.018315331865483002
3091,0.016673316760029002
3093,0.015796069883438003
3095,0.015617593942396
3097,0.015814454886627
3099,0.015246082118381
3101,0.014710979802952
3103,0.014709720790020002
3105,0.014837793010759001
3107,0.014106022825889
3109,0.014168085257785
3111,0.014197900465233
3113,0.014104044060229002
3115,0.014226926806338
3117,0.014389965969369001
3119,0.014364846598589002
3121,0.014289230935385
3123,0.014575726241175
3125,0.014586770746010001
3127,0.014636959168007
3129,0.014661254670407001
3131,0.576923173685711
3133,0.020439342626387
3135,0.017451780228935003
3137,0.016203946190016
3139,0.015657709735723002
3141,0.016682961983752
3143,0.017761109752899
3145,0.014495869336647002
3147,0.014737767750682002
3149,0.014951873160032
3151,0.015183625504244002
3153,0.014214658481232002
3155,0.014336400824715
3157,0.014126176973418001
3159,0.014034159125243001
3161,0.014047427889298001
3163,0.014105220712795002
3165,0.014327249658217002
3167,0.014243999277460001
3169,0.014378637796325
3171,0.014622218408430001
3173,0.014608058844600001
3175,0.014664159369926
3177,0.014795944433260001
3179,0.014683782058554001
3181,0.423017539742426
3183,0.023328129110304
3185,0.01859759035708
3187,0.017981430912843002
3189,0.017781548923726
3191,0.017939457512185
3193,0.017632291620971
3195,0.016734745237303002
3197,0.016207946555489003
3199,0.015856422040865
3201,0.015484570551451
3203,0.015508972895707001
3205,0.014899423237144
3207,0.015240614431877
3209,0.015303213887170002
3211,0.015371755550136002
3213,0.014126258521024001
3215,0.014281860005197001
3217,0.014233809995564001
3219,0.014309946659561002
3221,0.014772850995361
3223,0.014549409438740002
3225,0.63069472316079
3227,0.023531995332612
3229,0.018645178118741
3231,0.016915304168024
3233,0.01615148652024
3235,0.015793627344273
3237,0.016105081194921
3239,0.015666923012910002
3241,0.015705402875072
3243,0.015233073987918
3245,0.014757946823923002
3247,0.014696044726731002
3249,0.014582248580213002
3251,0.014351663662679
3253,0.013931452479072001
3255,0.013961684143149002
3257,0.014120599011719002
3259,0.013927771874082001
3261,0.013966763645728
3263,0.014202555413828002
3265,0.014256939261121001
3267,0.014400035920743001
3269,0.014378940419243001
3271,0.014482982878497001
3273,0.014445302736658
3275,0.014693948163942
3277,0.014505258895753001
3279,0.014747603693815002
3281,0.026281688439077
3283,0.019251919113651
3285,0.017400584646149003
3287,0.016472041987252002
3289,0.016039715092493002
3291,0.016300549304229
3293,0.015486961050946001
3295,0.015334144798122002
3297,0.015082189735253002
3299,0.014980873833216002
3301,0.014775172091396001
3303,0.014635709308581001
3305,0.014588856692078002
3307,0.014810782964094
3309,0.014402072965404002
3311,0.014385859274136001
3313,0.013722067856505002
3315,0.013694580456529002
3317,0.013868141476907
3319,0.014024011391276
3321,0.01405666890567
3323,0.014399088707652
3325,0.014289782685099001
3327,0.014410262335122001
3329,0.014481370294038001
3331,0.017476185752969
3333,0.014781740033472001
3335,0.014120339883895001
3337,0.013840646755802
3339,0.013696715519033
3341,0.013724024127475
3343,0.013608962657882001
3345,0.013602588750522001
3347,0.013538098571823
3349,0.013493282190773
3351,0.013557171056968001
3353,0.013528475961699002
3355,0.013573945578241
3357,0.013567471366012001
3359,0.013645122886789
3361,0.013748899525781
3363,0.013839852997936001
3365,0.014118704281036001
3367,0.014191637262208002
3369,0.014457769487434002
3371,0.014185250413022002
3373,0.014249576685790001
3375,0.028107079703497004
3377,0.018507175554996
3379,0.016794775501224
3381,0.016147766178176003
3383,0.01602431847437
3385,0.015790976447527
3387,0.015226548660689001
3389,0.014931520521514
3391,0.015501430427459
3393,0.014307876992666
3395,0.014542784211659
3397,0.014297384371933002
3399,0.014075695514854
3401,0.014037668982994002
3403,0.014287007361177
3405,0.014030180287862001
3407,0.013993028667823001
3409,0.014132664136322002
3411,0.014149428127758
3413,0.013612779232054001
3415,0.013844811734389001
3417,0.014015568821617001
3419,0.210448661215131
3421,0.017417372419205
3423,0.014824828250760001
3425,0.013917139117182
3427,0.013634351731091001
3429,0.013475156445283002
3431,0.01341620250347
3433,0.013314920140733
3435,0.013406917987895001
3437,0.013349729688712002
3439,0.013369675323733001
3441,0.013309527548933001
3443,0.013350761116201001
3445,0.013354236761812
3447,0.013308143906737001
3449,0.013416103654767001
3451,0.013507246759417
3453,0.013650852681474
3455,0.013822809894537002
3457,0.013966266555358
3459,0.014254548483842002
3461,0.014008311124765001
3463,0.23499718103161102
3465,0.015367661406343
3467,0.01406760596312
3469,0.013787412722261002
3471,0.013483405628225
3473,0.013401531359426
3475,0.013536611965629
3477,0.013156340498350001
3479,0.013192972148286
3481,0.013112215180256001
3483,0.013200702383141001
3485,0.013132362176410001
3487,0.013127264948331002
3489,0.013218472847422
3491,0.013221330692440001
3493,0.013444547916926002
3495,0.013509707023971002
3497,0.013724157455536
3499,0.013731493756549001
3501,0.029804009086196
3503,0.018847092417704003
3505,0.017222172462804
3507,0.017243288385149002
3509,0.016163816558146003
3511,0.015451713582934002
3513,0.014376919454640001
3515,0.014686708548585002
3517,0.014516733949734002
3519,0.013921624373396
3521,0.01413129633909
3523,0.014060347089726002
3525,0.013809335268396
3527,0.01411835576338
3529,0.013717490036723
3531,0.013693341183170001
3533,0.014177835488002001
3535,0.013743438595418002
3537,0.013998532272427
3539,0.498560235359557
3541,0.018291588962589003
3543,0.016048161334366002
3545,0.015332231192335
3547,0.014988295906342002
3549,0.014723647163269002
3551,0.014591165070624001
3553,0.014629329333339
3555,0.015045058542709001
3557,0.014540634174483001
3559,0.014030132872181002
3561,0.013942250796964002
3563,0.013986307776840002
3565,0.013803132207744002
3567,0.013915972067105
3569,0.013669284114049001
3571,0.013650247674190001
3573,0.013773140657330001
3575,0.013931366755179002
3577,0.013881123562902001
3579,0.014010826492270001
3581,0.014030866173855001
3583,0.014064955687665002
3585,0.014218584844955001
3587,0.01404288086262
3589,0.228659735659129
3591,0.016532464297654002
3593,0.014473040691908001
3595,0.01385134096167
3597,0.013350731932235
3599,0.013225435208594
3601,0.013190933656259
3603,0.013162754474125002
3605,0.013163504838135002
3607,0.013147104334777001
3609,0.013139422700568
3611,0.013107116995896001
3613,0.013107968962121
3615,0.013167099884922002
3617,0.013254290123647
3619,0.013274430837198
3621,0.013417623829691002
3623,0.013554772865219
3625,0.013734019825169001
3627,0.013974964237387002
3629,0.029971472288893002
3631,0.018262932330030002
3633,0.016316662895805002
3635,0.015643810212568002
3637,0.014997010042457001
3639,0.014751902750914002
3641,0.014580578122431001
3643,0.014007579675443001
3645,0.013912405236039002
3647,0.013726703088359
3649,0.013515558447398001
3651,0.013571296940238
3653,0.013659421564616001
3655,0.013297883741900001
3657,0.013238730000365
3659,0.013446857378420001
3661,0.013326683975363001
3663,0.013416073121132
3665,0.013574135490182
3667,0.013621787062817001
3669,0.013832665890368
3671,0.013674995639534001
3673,0.013830818466307002
3675,0.013936579155600001
3677,0.013699641398908
3679,0.013848418975019
3681,0.013871142219064
3683,0.189819061095782
3685,0.016100324002292003
3687,0.014466044008863001
3689,0.013909871258681001
3691,0.013589097537487
3693,0.013384360949026002
3695,0.013242061243095002
3697,0.01318884697152
3699,0.013110304216598001
3701,0.013040283563775
3703,0.013038747725247001
3705,0.013067418392137
3707,0.01308050361392
3709,0.013152270247679001
3711,0.013216912181391
3713,0.013484070429019002
3715,0.013474082810568002
3717,0.013758986728435
3719,0.29459940058718204
3721,0.016762254392043003
3723,0.015193823900880001
3725,0.014217910888050002
3727,0.013766822303795001
3729,0.013551038176459002
3731,0.013530714773962001
3733,0.013376485177966002
3735,0.013414797724412002
3737,0.013318383884969
3739,0.013320247567444002
3741,0.013314187710895
3743,0.013387751231753
3745,0.013091402680311
3747,0.013124439850253002
3749,0.013066167122376002
3751,0.013145854131010002
3753,0.013318020463420002
3755,0.013519653762160001
3757,0.013465569224211
3759,0.013629810205749
3761,0.154715144961243
3763,0.019919068017249002
3765,0.017508050458836
3767,0.016917713071112003
3769,0.016568751859730002
3771,0.015907077390302
3773,0.015148733175132002
3775,0.014748103371687001
3777,0.015435152872383002
3779,0.01428276388813
3781,0.014304705647459
3783,0.014014854731844
3785,0.014112934933209
3787,0.013798786302222001
3789,0.013830607277304001
3791,0.013744798305043
3793,0.013560222327457001
3795,0.013272478239618002
3797,0.013252797256635002
3799,0.013405530890304001
3801,0.21224360581647703
3803,0.015440235102561001
3805,0.013556919455725002
3807,0.013126780407928001
3809,0.012959852153373001
3811,0.012896720085123001
3813,0.012871573943564
3815,0.01286027028874
3817,0.012847860433792001
3819,0.012852952341212
3821,0.012976416491323
3823,0.012870901031479
3825,0.012889241702737001
3827,0.012951654419537
3829,0.012995522245692
3831,0.0130548901693
3833,0.013327690424766002
3835,0.013430690540377
3837,0.013601309392452
3839,0.013704820383359
3841,0.013541729887407001
3843,0.013402386998670001
3845,0.161855187005328
3847,0.015559720115711
3849,0.013909118760827002
3851,0.013587762486214001
3853,0.013493028997705001
3855,0.013577604397161
3857,0.013447049113828002
3859,0.013510896186111001
3861,0.013160982539457002
3863,0.012943342548110002
3865,0.012848511352709
3867,0.012880399451481
3869,0.012903710575592002
3871,0.013068348230598001
3873,0.013014903031515
3875,0.013189136650761001
3877,0.01334167096977
3879,0.013357480705125001
3881,0.013710797859973001
3883,0.013746525087411001
3885,0.013519464890737002
3887,0.013411237111174002
3889,0.018137573456657
3891,0.013932016276582
3893,0.013320538694854
3895,0.013086740272781
3897,0.012920815216565
3899,0.012898933267443001
3901,0.012846330625118
3903,0.012818511684209001
3905,0.01288217009255
3907,0.012800326610453001
3909,0.012826027548376001
3911,0.012868041194241
3913,0.012936865802308002
3915,0.012941211194213001
3917,0.013225055816642002
3919,0.013305167307496
3921,0.013564450906840001
3923,0.013312703863215002
3925,0.013816298568688
3927,0.198323782690098
3929,0.017094781401677
3931,0.015533390828536001
3933,0.015039907361688
3935,0.014779283793662001
3937,0.014580468357874
3939,0.014691082995884001
3941,0.014119793966471
3943,0.013910706213382001
3945,0.013962185228204001
3947,0.013812183447517001
3949,0.013766394413977001
3951,0.013761344685241001
3953,0.013545484505637001
3955,0.013382368444627
3957,0.013331449002908
3959,0.013478856579075
3961,0.013428078310019001
3963,0.013513660753578
3965,0.013836430361426
3967,0.013596797963452001
3969,0.013605291073515002
3971,0.013609046648889001
3973,0.023500223833126003
3975,0.017461402682955002
3977,0.016109669724443002
3979,0.015682597851070002
3981,0.016464024859252
3983,0.014766331299948001
3985,0.014518938695375001
3987,0.014762814415102
3989,0.014191011906242001
3991,0.014581826403206
3993,0.014186597130601001
3995,0.013775175827800001
3997,0.013585425013059002
3999,0.013466108086357
4001,0.013540280899876002
4003,0.013619204841187001
4005,0.013268053279194001
4007,0.013173586144427001
4009,0.013283944913681001
4011,0.013254651370196002
4013,0.013446152069828
4015,0.013603647777657001
4017,0.013456230953217001
4019,0.102063146469879
4021,0.019217828682736002
4023,0.015367542619103001
4025,0.01454035436966
4027,0.014322591711428
4029,0.014147144109499
4031,0.014243681806239
4033,0.013487621070500002
4035,0.014031173928658
4037,0.014043080792978
4039,0.013269407714641001
4041,0.013422541669462001
4043,0.013273609750281001
4045,0.013266017974914002
4047,0.01317782032943
4049,0.013019811998709002
4051,0.013043729463543001
4053,0.013009192592462
4055,0.013196453300569
4057,0.013105747569789002
4059,0.013129520630633001
4061,0.013341685385135001
4063,0.013607588872300002
4065,0.013405181717193002
4067,0.013622460545067001
4069,0.013514510972990001
4071,0.013531576306853001
4073,0.208167731509929
4075,0.016786409898548002
4077,0.015094232777351
4079,0.014399678104217
4081,0.014034341179555002
4083,0.013660260017782
4085,0.013632371543663
4087,0.013392914824930002
4089,0.013458062579218001
4091,0.013422696624519
4093,0.013301267773911002
4095,0.013179971926422
4097,0.013125849841147001
4099,0.013152638078537001
4101,0.013292755331049
4103,0.013143150172462
4105,0.013148654704489001
4107,0.013507234929281001
4109,0.013132390928913001
4111,0.013417482122812002
4113,0.013247411061863001
4115,0.013731696944168
4117,0.013293365291854
4119,0.020798235669152003
4121,0.015371512423818002
4123,0.014426174691487001
4125,0.014056551186956001
4127,0.013936398034322001
4129,0.013842884844169002
4131,0.013692699363596001
4133,0.013645927188915
4135,0.013242863869613
4137,0.013136975197198001
4139,0.013072581034099001
4141,0.012997705884193002
4143,0.013053048249315
4145,0.012959053760778001
4147,0.013109430765569
4149,0.012923371177854002
4151,0.012973362733745001
4153,0.013490830024688
4155,0.013013694884564001
4157,0.013413182607765
4159,0.013310353380254
4161,0.018883963256781003
4163,0.015234965133494002
4165,0.014532179574232001
4167,0.014193064727942002
4169,0.013933942453034
4171,0.013565364918518001
4173,0.013422903422445
4175,0.013250670569433002
4177,0.013216882939135002
4179,0.013053611371187001
4181,0.013065210394586002
4183,0.013044011361797002
4185,0.012968959592168
4187,0.012916448617919001
4189,0.012922582063985001
4191,0.012910816401661002
4193,0.012952369190806001
4195,0.013823425855949001
4197,0.013052705542733
4199,0.019040916570264
4201,0.013854048415845002
4203,0.013095068561163001
4205,0.01287746129837
4207,0.012676195940664001
4209,0.012611003882902
4211,0.012586922910991002
4213,0.012627217125459
4215,0.012591247022116002
4217,0.012607596464312
4219,0.012600644399174
4221,0.012639473989317002
4223,0.012658781273943001
4225,0.012786531161257001
4227,0.012939175611337
4229,0.012935515282437
4231,0.013776360591800001
4233,0.013137820441251
4235,0.013558782960863
4237,0.013167604507431001
4239,0.013298336280959002
4241,0.17702200763172202
4243,0.017543332599410003
4245,0.015238174526898001
4247,0.014475470060067
4249,0.014590531280024
4251,0.014233972073697001
4253,0.014188536222618
4255,0.013600458268126002
4257,0.013595604826622
4259,0.013396656761875
4261,0.013128762142728002
4263,0.013171642002582001
4265,0.013225760043861001
4267,0.013123238605718
4269,0.013075884437705002
4271,0.013111401416751002
4273,0.013102704644917001
4275,0.013158011579386002
4277,0.01303343350625
4279,0.013083422833739
4281,0.19708933923121202
4283,0.016411672193926002
4285,0.014755587128139002
4287,0.014126471876393001
4289,0.013852106857040001
4291,0.013751316331340002
4293,0.013707307955813002
4295,0.013378111398575001
4297,0.013276608806716002
4299,0.01334345487255
4301,0.012861732204378001
4303,0.012886567510561001
4305,0.012853925265204002
4307,0.012818785349196001
4309,0.012817036785896001
4311,0.012771247204001001
4313,0.012815208639637001
4315,0.012844705738429002
4317,0.012958382212824
4319,0.013173941349944
4321,0.013122939114243
4323,0.013149152280492
4325,0.09582054757727601
4327,0.016437999892174
4329,0.014195260848002001
4331,0.013619589054077001
4333,0.013356887818662
4335,0.013142185119263001
4337,0.013117206852146
4339,0.012879125921478001
4341,0.012877799382717001
4343,0.012792332340932001
4345,0.012918068852892001
4347,0.012810311141986
4349,0.012858600819749
4351,0.012887226415279
4353,0.012881867475549001
4355,0.01282228448531
4357,0.012870280554895001
4359,0.012943632753004001
4361,0.013130918089677
4363,0.119251512719485
4365,0.016944547246827
4367,0.015473636784447001
4369,0.014889947849262002
4371,0.014736236575042002
4373,0.014344141497766002
4375,0.014166995606261001
4377,0.013794624148157
4379,0.013745655263221001
4381,0.013614415270125002
4383,0.013863317250438002
4385,0.013448790177563001
4387,0.013262446141941001
4389,0.013269924304263
4391,0.013072184658194002
4393,0.013056636668138001
4395,0.012854214173005
4397,0.012936603721310001
4399,0.013251418933820001
4401,0.013199503456234002
4403,0.012964470288075002
4405,0.117945934722591
4407,0.014913779363025001
4409,0.013369854900240001
4411,0.012959537622389002
4413,0.012781589460414002
4415,0.012689559157380001
4417,0.012645127238199001
4419,0.012611161537554
4421,0.012583560773154001
4423,0.012548422162793001
4425,0.012569982229423002
4427,0.012521438979571002
4429,0.012489600552091001
4431,0.012554370479387001
4433,0.012578796008221002
4435,0.012691195083549002
4437,0.012820638259010001
4439,0.013007426883646001
4441,0.012932942395463
4443,0.23906678591508201
4445,0.017890842266507
4447,0.015381319569662
4449,0.01452678449427
4451,0.014468193562485
4453,0.013930097661506002
4455,0.014029287132191
4457,0.013734563107914
4459,0.01319851537892
4461,0.013319728729858002
4463,0.013852195815477001
4465,0.013075230081829
4467,0.013133233828443001
4469,0.012941496998669
4471,0.013017564292013001
4473,0.012900262820563
4475,0.012910866019080001
4477,0.012789587904969
4479,0.024011818223383
4481,0.015303150105289001
4483,0.014085093610543001
4485,0.013512379078116001
4487,0.013239785785362002
4489,0.013022775639336001
4491,0.012907395947435
4493,0.012851461912740001
4495,0.012920942745419
4497,0.012848858299013001
4499,0.012929890751606
4501,0.012681630010304002
4503,0.012688685516301002
4505,0.012619738111409
4507,0.012687241632475001
4509,0.012636983934209001
4511,0.012667988412457
4513,0.012810564810473001
4515,0.012920017485492001
4517,0.013015055659835
4519,0.198519046012081
4521,0.016039627618482002
4523,0.014814433305038002
4525,0.014108974589262002
4527,0.014079590173224
4529,0.013705067334994001
4531,0.013152273822069
4533,0.012989317852664
4535,0.01282702150201
4537,0.012702641265775002
4539,0.012712803794840001
4541,0.012675672883092001
4543,0.012711776452987001
4545,0.012648625836812002
4547,0.012568325252455001
4549,0.012766997839677
4551,0.012620080827081001
4553,0.012657381782733
4555,0.012821894443455
4557,0.012784780136246001
4559,0.019568978993595002
4561,0.015335221360711
4563,0.014285878055461
4565,0.013834326684231001
4567,0.013444906580125001
4569,0.013292507609864002
4571,0.013678805927274001
4573,0.013295266187376002
4575,0.013264250014584
4577,0.013020405968561001
4579,0.012845154247364002
4581,0.013002633893383
4583,0.012839844283423002
4585,0.012681863784607
4587,0.012725767403923002
4589,0.012572081579234002
4591,0.012666830971314
4593,0.012657296565261001
4595,0.012625930848852001
4597,0.012786454034922
4599,0.21709823698989503
4601,0.016922711476245002
4603,0.014199910075680002
4605,0.013520166736316001
4607,0.013140471990156001
4609,0.013062073232404001
4611,0.012865787305640001
4613,0.013462390768835
4615,0.012504882330997
4617,0.012622977625302002
4619,0.012793385346741001
4621,0.012460584801407002
4623,0.012412710556495002
4625,0.012414918049667
4627,0.012485812283453001
4629,0.012383134046803001
4631,0.012503460157030001
4633,0.012471490466611002
4635,0.012632928214244001
4637,0.012683362392475
4639,0.20987755048959603
4641,0.017672292468988
4643,0.015054127384591002
4645,0.014238067134067
4647,0.014321900189936001
4649,0.013890977386907002
4651,0.013348418523511001
4653,0.013311044951936002
4655,0.013959189638087
4657,0.012904212974804001
4659,0.013059688983659001
4661,0.012726974616678
4663,0.012871027012430002
4665,0.012576762123984
4667,0.012602797085068
4669,0.012783727599321
4671,0.012640389829286001
4673,0.012607137208295
4675,0.012800020166132001
4677,0.012802925401097
4679,0.0126852028511
4681,0.012701643528507
4683,0.012862101412403001
4685,0.023769362573122003
4687,0.014181954234402001
4689,0.013311200993027001
4691,0.012868774933339001
4693,0.012722378090181001
4695,0.012652285208941001
4697,0.012616373463072001
4699,0.012687036810563001
4701,0.012622539205860001
4703,0.012569518151348
4705,0.012391446136392
4707,0.012476026610254001
4709,0.012615544838725
4711,0.012399419980541001
4713,0.012501379552078001
4715,0.013148128822416002
4717,0.01270615084407
4719,0.171359965455772
4721,0.015806113529865003
4723,0.014329062097334
4725,0.013718350012574002
4727,0.014129944691468001
4729,0.014271419069855
4731,0.013374298137213001
4733,0.013553633670214001
4735,0.013744428472078001
4737,0.013384437165964
4739,0.013248813087520002
4741,0.013557677265907002
4743,0.012704500500901002
4745,0.012745086330538
4747,0.012809368704413002
4749,0.012798334049762002
4751,0.012636754268850001
4753,0.012701589049218
4755,0.012575704082170002
4757,0.012898417476759001
4759,0.012781730482336
4761,0.135988414853557
4763,0.015222301743418001
4765,0.013798516589672
4767,0.013330207661528001
4769,0.013204880447760001
4771,0.013353198872728001
4773,0.013373289981234
4775,0.013579378127842
4777,0.013270495661344
4779,0.012944848538456
4781,0.012790363193987
4783,0.012884661008691001
4785,0.012595562833955002
4787,0.012719950481295001
4789,0.012599293279111001
4791,0.012506856683899
4793,0.012980390962886001
4795,0.012522827416533001
4797,0.22342656571055702
4799,0.015385668538297
4801,0.013918877503018002
4803,0.013342513089014001
4805,0.013116151897644
4807,0.013016291500098
4809,0.012935776459133
4811,0.012973329523201
4813,0.013117622295229002
4815,0.0128429667419
4817,0.012790929712380002
4819,0.012790534681093
4821,0.01259382072167
4823,0.012543573063076002
4825,0.012798666704175002
4827,0.012421530170221
4829,0.012635354752547002
4831,0.012606966052621
4833,0.012584975789568001
4835,0.012603366289857
4837,0.012760012305174002
4839,0.019309233096757
4841,0.015104415480330001
4843,0.014091809901776001
4845,0.013638736753446
4847,0.013490678559334002
4849,0.013316063727142
4851,0.013113530555308001
4853,0.013297796892599
4855,0.012853073790577001
4857,0.012840430560294
4859,0.012642801128200001
4861,0.012759739880685001
4863,0.012370535272388001
4865,0.012759310089674
4867,0.012547805411704001
4869,0.012423293082643
4871,0.012495234155991
4873,0.012603702236399
4875,0.012875790926878001
4877,0.012487635925565002
4879,0.012817345013025
4881,0.012660084303107002
4883,0.012912097115909
4885,0.021352340050150003
4887,0.015411443723548001
4889,0.014220336276056001
4891,0.013618059369942
4893,0.013310162889095001
4895,0.013124860962743
4897,0.012945552856434001
4899,0.012971743669119
4901,0.012931792594138
4903,0.01278956880067
4905,0.012719966193667002
4907,0.012621420407902002
4909,0.012537775863274
4911,0.012539669244728002
4913,0.012583456844163001
4915,0.012596639199403
4917,0.012557715334142001
4919,0.012852226413583
4921,0.012505881083344002
4923,0.012404966187670001
4925,0.012954799871732
4927,0.012544012107987002
4929,0.012679558840439
4931,0.14890334212994502
4933,0.014207969536461001
4935,0.013274809612671001
4937,0.012919649171417
4939,0.012775423838191
4941,0.012933088828557001
4943,0.013614603118020001
4945,0.012445162095171
4947,0.01241475555808
4949,0.012561343319824001
4951,0.012337127034697
4953,0.012345063981982
4955,0.012529855494353
4957,0.012285260597528
4959,0.012419475249468001
4961,0.012387322722583001
4963,0.012353601907988001
4965,0.012298029474911001
4967,0.012593932381558
4969,0.012859665976323001
4971,0.012797729418972
4973,0.012522445787033001
4975,0.012937547958058002
4977,0.012677512491588001
4979,0.019014148964873002
4981,0.014047474761131001
4983,0.013314791483943001
4985,0.012941897265522001
4987,0.012890877376116001
4989,0.012805938426187002
4991,0.012552940415917
4993,0.012482034095984001
4995,0.012318520016301002
4997,0.012371335197429001
4999,0.012381329048368
5001,0.012360513572144
5003,0.012292805439767001
5005,0.012380770715983001
5007,0.012512387648408
5009,0.012643088753807001
5011,0.012318369223378001
5013,0.012615390973645
5015,0.017200931970079002
5017,0.013933804917799001
5019,0.013229230942514
5021,0.012848698943734001
5023,0.012637202103582
5025,0.012487239799661001
5027,0.012506321949503001
5029,0.012268600314622001
5031,0.012428759691171002
5033,0.012148492273100001
5035,0.012139250967441001
5037,0.012226831836471
5039,0.012122637653201
5041,0.012284695405779
5043,0.012321088983022001
5045,0.012185454273681002
5047,0.012648702775802
5049,0.012290282271790002
5051,0.012641209404219
5053,0.012450072090941
5055,0.017506788109979
5057,0.01379898668653
5059,0.013066708941075
5061,0.012777792179481
5063,0.012624215251740002
5065,0.012527015152548001
5067,0.012478499473763002
5069,0.012481241963427
5071,0.012384488645980001
5073,0.012331629634584
5075,0.012179945531154
5077,0.012166156122244
5079,0.012263609818802
5081,0.012186335829197
5083,0.012217935712991
5085,0.012280585529748
5087,0.012608151204593
5089,0.012380003270565001
5091,0.06808755183679101
5093,0.013669905765697002
5095,0.012744717841381
5097,0.012488140842235
5099,0.012353755504508
5101,0.012319170822346001
5103,0.012401058184329001
5105,0.012388286721088
5107,0.012333481188986
5109,0.012280095597778
5111,0.012377223509621001
5113,0.01218932828554
5115,0.012170932672041002
5117,0.012453437097088
5119,0.012205493261405001
5121,0.012251076250544
5123,0.012561085182787
5125,0.012715242338592002
5127,0.012363010482987002
5129,0.042662692037778005
5131,0.014147080014430002
5133,0.013242710650075
5135,0.012907610530449
5137,0.01272947859224
5139,0.012707392444772
5141,0.012674248191786001
5143,0.012682924622995001
5145,0.012394405370632001
5147,0.01244777062047
5149,0.012304557212112
5151,0.012246158697304001
5153,0.012183595224931001
5155,0.012214120361398
5157,0.012248584726636001
5159,0.012556936737015
5161,0.012971197329556
5163,0.012135734956416
5165,0.012684272393393
5167,0.012403599675607
5169,0.022477339825011003
5171,0.016030317641717
5173,0.014232086834367
5175,0.013727637904537002
5177,0.013391367422759001
5179,0.013617088301617002
5181,0.012977275336484
5183,0.013232565022723
5185,0.013471043275306
5187,0.012911357709495001
5189,0.012885572686433
5191,0.012586758813292001
5193,0.012375997727512002
5195,0.012574338778569002
5197,0.012553956198292
5199,0.012267881852641
5201,0.012277997924776001
5203,0.012567750577758
5205,0.012318698738465
5207,0.012408574248191001
5209,0.012418552306570001
5211,0.012277282582261
5213,0.012598182003394002
5215,0.01244625841032
5217,0.015393790829529002
5219,0.013289601166040001
5221,0.012830070855448001
5223,0.012618061169522
5225,0.012524658131504001
5227,0.012667141276504002
5229,0.012525071030396
5231,0.012514890222119001
5233,0.012435939422082001
5235,0.012369570272800001
5237,0.01254105798333
5239,0.012087054799547001
5241,0.012146852552365
5243,0.012227858968389
5245,0.012186094057604001
5247,0.012213521677326
5249,0.012149311229296002
5251,0.012263465946096001
5253,0.012525626836147
5255,0.012379623419927
5257,0.012280849021049001
5259,0.039800801283007003
5261,0.014376202083113002
5263,0.013559376045948
5265,0.013159736023889
5267,0.012965884852574001
5269,0.012832690205361002
5271,0.012607581353475
5273,0.012485681556636001
5275,0.012415206775197
5277,0.012356685855891001
5279,0.012483782582614001
5281,0.012447066239974
5283,0.012303970238071001
5285,0.012355159562100001
5287,0.012211252697346001
5289,0.01209241999212
5291,0.012175116056685
5293,0.01210324123316
5295,0.012361398211037001
5297,0.012316876094673001
5299,0.225387251398136
5301,0.015706901201017
5303,0.014392482866410001
5305,0.013821705549233001
5307,0.013400314711660002
5309,0.012880800890399
5311,0.012652604614615
5313,0.012431768782757001
5315,0.012390775442900001
5317,0.012380494828335
5319,0.012348589857409002
5321,0.012268742964751
5323,0.012442061455717001
5325,0.012232853398693
5327,0.012372772287872001
5329,0.012161289904587001
5331,0.012241474295593
5333,0.012864589043751
5335,0.012199393301555
5337,0.012296396484474
5339,0.086414737445729
5341,0.014167324477108001
5343,0.013020371288965
5345,0.012643701159794001
5347,0.012343300041192001
5349,0.012255131490456001
5351,0.012315162712233001
5353,0.012305858488617
5355,0.012234361083289002
5357,0.012173078363254
5359,0.012159650198578
5361,0.012078011350649
5363,0.012236999872097
5365,0.012027550844656001
5367,0.012098397151685002
5369,0.012257911325171001
5371,0.012344876498426001
5373,0.068984192869582
5375,0.01562769953646
5377,0.013501700774321002
5379,0.012793677586809
5381,0.012450583501230001
5383,0.012264955189893002
5385,0.012175055878738001
5387,0.012142202927341
5389,0.012206607351679001
5391,0.012131495847063
5393,0.012167298304981
5395,0.012102639532646
5397,0.012006150803479
5399,0.012030965306312001
5401,0.011987995086091
5403,0.01217287894052
5405,0.012298548726506
5407,0.012197027407405001
5409,0.012080486539339
5411,0.012404815363702
5413,0.012051305316448001
5415,0.01275264749108
5417,0.012286365402441001
5419,0.019798543003193003
5421,0.013445193891476002
5423,0.01269494855399
5425,0.012503553616866002
5427,0.01256285962699
5429,0.012643084636281
5431,0.012275140896683
5433,0.012353177202814002
5435,0.012336893775651002
5437,0.012114638518151002
5439,0.012063948119196002
5441,0.012193025583303001
5443,0.012065668465584002
5445,0.012054606064164001
5447,0.012140467144637
5449,0.012195677799098002
5451,0.012188759484859
5453,0.012685829905990001
5455,0.012196955947858001
5457,0.012523909213032001
5459,0.013163091953352002
5461,0.012062909674323
5463,0.012455321233537
5465,0.012719894637467002
5467,0.012230794791699001
5469,0.018307293369630002
5471,0.014291630728576001
5473,0.013520169702856001
5475,0.013138661410980001
5477,0.012645869266828001
5479,0.012510309759088001
5481,0.012372320316369001
5483,0.012311541785289001
5485,0.012235030776861002
5487,0.012143974855403
5489,0.012196657050932001
5491,0.011994228252702
5493,0.012009376679759001
5495,0.011968440908641001
5497,0.012044544393157
5499,0.012182038121283
5501,0.012613938057418
5503,0.012123233392548002
5505,0.012078485958116001
5507,0.08927144452013201
5509,0.013226671877382001
5511,0.012601416339096
5513,0.012365600121303002
5515,0.012157911149114001
5517,0.012082771188316
5519,0.012058440739101001
5521,0.012111202777971002
5523,0.012038723690613
5525,0.012032233678959002
5527,0.012100372832669001
5529,0.012068402584104
5531,0.012014641959994
5533,0.012010744184970001
5535,0.011988165129428002
5537,0.011997057961453
5539,0.012093334998088
5541,0.012485472092738
5543,0.012706879874084
5545,0.012090253440711001
5547,0.012246725022265
5549,0.063424839141206
5551,0.014133721779880001
5553,0.013227570090280001
5555,0.012612634768808001
5557,0.012540669979162
5559,0.012358047261009001
5561,0.012234524735787
5563,0.011989209507573002
5565,0.011949153585175001
5567,0.012036418230992002
5569,0.011957619127236
5571,0.012172495882184001
5573,0.011964016528349001
5575,0.011898096623867
5577,0.012097291617017001
5579,0.012660774724449
5581,0.012108694229391
5583,0.012223492046895
5585,0.062712871973673
5587,0.013065705666205001
5589,0.012644521781936001
5591,0.012380688499200002
5593,0.012168227871453
5595,0.012055717250825
5597,0.011977300551581001
5599,0.011964926001346
5601,0.011969213415268002
5603,0.012044100825862
5605,0.011902881194864
5607,0.012068829796812001
5609,0.011957823656605
5611,0.012059851850774001
5613,0.012287765254207002
5615,0.012272321006251
5617,0.012461904300314
5619,0.012288271967225001
5621,0.01228935208152
5623,0.012139514953932002
5625,0.012349822282644
5627,0.042027323954264006
5629,0.012505539086974
5631,0.012043145293281
5633,0.011877184531439001
5635,0.011812082015884
5637,0.011736433288690002
5639,0.01172612563984
5641,0.011730140918828002
5643,0.011746528417327
5645,0.011803257139828001
5647,0.012009074511032001
5649,0.011892257747756001
5651,0.012492310207667001
5653,0.04817654719914
5655,0.013333645804853002
5657,0.012376457863031001
5659,0.012056031662661
5661,0.011894957704780001
5663,0.011843996935098001
5665,0.011823159874980001
5667,0.011817290254437
5669,0.011814151573472001
5671,0.011826538223724
5673,0.011838814626945
5675,0.011898041784380002
5677,0.011913871096762
5679,0.012041391328563002
5681,0.012311883101635002
5683,0.012266506760816
5685,0.012167642196013
5687,0.012345559734268001
5689,0.011938163444410002
5691,0.05550656038995801
5693,0.013031586486292001
5695,0.012427584400257001
5697,0.012221556552769
5699,0.012074885251196
5701,0.011995959318841001
5703,0.011935980684136
5705,0.011830650706568
5707,0.011832618223853002
5709,0.011853846045919
5711,0.011827071676365
5713,0.011885195036172
5715,0.011855046304085001
5717,0.01198812599967
5719,0.012109702147802002
5721,0.012406654963765001
5723,0.012343431432027001
5725,0.012077169794604001
5727,0.024617091017345
5729,0.012420627236354
5731,0.012026973074161
5733,0.011891698048447
5735,0.011771273958828
5737,0.011748378448938002
5739,0.011743092917714
5741,0.011756403288915002
5743,0.01175812267198
5745,0.011779233605626
5747,0.011858215638613001
5749,0.011931656187484001
5751,0.012132285094136
5753,0.01212126062353
5755,0.012291888362656002
5757,0.012293224998352
5759,0.012254271850161001
5761,0.012124487847827001
5763,0.012138451170484002
5765,0.012165145450940001
5767,0.016194479561158
5769,0.01338697216014
5771,0.012777312341228001
5773,0.012499805457445001
5775,0.012334449359395
5777,0.012264836638219001
5779,0.012253145074160001
5781,0.012109567784446001
5783,0.012070091566224002
5785,0.011960876341292
5787,0.011976104083684
5789,0.011961753581545002
5791,0.011977679181388002
5793,0.011918453241542
5795,0.011996360171324001
5797,0.012173846630929
5799,0.012205413853113
5801,0.011884095552898
5803,0.01991752816687
5805,0.013408707879686002
5807,0.012442294315886001
5809,0.012117991716389002
5811,0.01196205597343
5813,0.011880014856166
5815,0.011908521927846001
5817,0.011780338929274001
5819,0.011736289036928001
5821,0.011771955184046001
5823,0.011793126291475001
5825,0.011842530896928001
5827,0.011725893112851
5829,0.011859369757335
5831,0.01172011112676
5833,0.011948801807739001
5835,0.012010555567402001
5837,0.056486919794492
5839,0.013089106262871
5841,0.012361245561586002
5843,0.012122361035104001
5845,0.012028337506148
5847,0.01203435280749
5849,0.011989038458173002
5851,0.012016886712463001
5853,0.011920926753136002
5855,0.012117187707407
5857,0.011820243184048
5859,0.011916848609771002
5861,0.012043158988553002
5863,0.011885628372426
5865,0.01220733500656
5867,0.012262423010706002
5869,0.012037276487008001
5871,0.012361574773143001
5873,0.012329016462715002
5875,0.012010127814638
5877,0.015969564266006
5879,0.013424109833376
5881,0.012729504031945001
5883,0.012425594585451002
5885,0.012260287818221001
5887,0.012173433737673002
5889,0.012243922678392001
5891,0.012047372496532
5893,0.012047788425470001
5895,0.011928944933496001
5897,0.011937204906261
5899,0.012071368236229
5901,0.011916975859786
5903,0.011966250361232
5905,0.011950169990778001
5907,0.011878543137217002
5909,0.012273474186598
5911,0.011960913265576
5913,0.011913912442660001
5915,0.077727348044009
5917,0.013365763014971001
5919,0.012406158962695
5921,0.012091321613741001
5923,0.011952396982542001
5925,0.011873323214229
5927,0.011804342273364
5929,0.011764863326192001
5931,0.011749667764478
5933,0.011749498520113
5935,0.011744530131190001
5937,0.011788837941391002
5939,0.011786054388268002
5941,0.012007922862406002
5943,0.011836229736931
5945,0.01205343130071
5947,0.011942647054755002
5949,0.013671323637496001
5951,0.011947189937836
5953,0.011755949838984
5955,0.011665330864495001
5957,0.01164016482656
5959,0.011637559869770001
5961,0.011636079187196
5963,0.011650793484957001
5965,0.011662202190741001
5967,0.011735506053329
5969,0.011845673660507
5971,0.011765683989114002
5973,0.01203641446635
5975,0.012101146359787
5977,0.012174198596709
5979,0.011961607964187
5981,0.011923322856530002
5983,0.037371106053409
5985,0.012416730327646001
5987,0.011980645435256001
5989,0.011842873415441001
5991,0.011779312190603
5993,0.011764399912329
5995,0.011758135810946
5997,0.011771791360963001
5999,0.011818606096336
6001,0.011826046524092
6003,0.012149730726835001
6005,0.011793799385981001
6007,0.012361671675945
6009,0.011955696727396001
6011,0.012431828826013002
6013,0.012163226712107001
6015,0.012137823745267002
6017,0.01227233931895
6019,0.013977681814872002
6021,0.012673926999481002
6023,0.012299725271759002
6025,0.012070566027078001
6027,0.011918590735693001
6029,0.011803899213752
6031,0.011758768726499001
6033,0.011735961274586001
6035,0.011739438135218001
6037,0.011802477433651001
6039,0.011888112432182001
6041,0.011845786412336001
6043,0.011990635035439
6045,0.011881458866661001
6047,0.012504858742693001
6049,0.011816462245119001
6051,0.013078751513554001
6053,0.011951172939136001
6055,0.011722153565711001
6057,0.011663606730341001
6059,0.011640903672601
6061,0.011632907897882001
6063,0.011637669084298
6065,0.011639725322063001
6067,0.011698041013241001
6069,0.011785734500076
6071,0.011696279911769001
6073,0.012000412550039
6075,0.011848977358566002
6077,0.012223292903510001
6079,0.012252970700155
6081,0.05295774940871
6083,0.013091661472528
6085,0.012246977211985002
6087,0.011992683995280001
6089,0.011824554732983002
6091,0.011756306962846
6093,0.011674357502448001
6095,0.011652856981824
6097,0.011648139959987001
6099,0.011654821620432
6101,0.011769819920447
6103,0.011821726203481
6105,0.011976142318495002
6107,0.012044197234751001
6109,0.012046391823012
6111,0.011947487485779002
6113,0.030457612208587004
6115,0.011875590792274002
6117,0.011726989929031002
6119,0.011676252306983001
6121,0.011657787202334001
6123,0.011647788764294
6125,0.011649311691931001
6127,0.011652390346839
6129,0.011669786244612
6131,0.011704052540700002
6133,0.011960497117353001
6135,0.011818275433295
6137,0.012215781831554001
6139,0.012246592685797001
6141,0.012216300843094
6143,0.011908339288081
6145,0.012182547841055
6147,0.011859031345450001
6149,0.014380532911476
6151,0.012520953172780002
6153,0.012191319208219
6155,0.012068434747053
6157,0.011996751747195
6159,0.012029749529273001
6161,0.011909459274527
6163,0.011867481074396
6165,0.011814679797805
6167,0.011772077501046
6169,0.011780890476675
6171,0.011806999142678002
6173,0.011875459798351001
6175,0.011938283991281001
6177,0.012338126239734001
6179,0.011817163672786
6181,0.011944583382452
6183,0.011981167485436001
6185,0.012105165895706002
6187,0.011950041751114
6189,0.011958420063236
6191,0.022448247980000002
6193,0.011594185639270001
6195,0.011548951726940001
6197,0.011540900742989002
6199,0.011548800272302
6201,0.011560662048582
6203,0.011598504525212001
6205,0.011770292263132
6207,0.011837704695067001
6209,0.012303742047051001
6211,0.011705407380256001
6213,0.012242237929726
6215,0.011671258916971001
6217,0.011927908868436001
6219,0.012302533394235001
6221,0.011909630203311001
6223,0.011905532916255
6225,0.012055424010068
6227,0.011877950442278
6229,0.013287543979916001
6231,0.011607880313321
6233,0.011948980557306001
6235,0.01180843277288
6237,0.011909813891645001
6239,0.06491817261895101
6241,0.013364473124216
6243,0.012702666257382
6245,0.012413053837939001
6247,0.012229007486714
6249,0.012123239319779001
6251,0.012051970062361
6253,0.012012258512202001
6255,0.012014967448787
6257,0.011943871859161001
6259,0.011942640106983001
6261,0.011863083793909001
6263,0.011850789230554002
6265,0.01181186834793
6267,0.011753333454268001
6269,0.012041343259559
6271,0.011851525192334001
6273,0.012028561248360001
6275,0.011953600244148
6277,0.012214269043398
6279,0.012123383110315002
6281,0.011949392583169
6283,0.012002376748565
6285,0.012069835869229
6287,0.01196599242941
6289,0.013574052782594001
6291,0.012315362173068
6293,0.011997438239181
6295,0.011868588516907001
6297,0.011772586556457
6299,0.011715186873143001
6301,0.011683839508673001
6303,0.011642230747576001
6305,0.011636220463706002
6307,0.011662114591857
6309,0.011655503925167001
6311,0.011742669236561
6313,0.011638572278330001
6315,0.011973956728486002
6317,0.011689592217657
6319,0.012516972662705001
6321,0.011667884634224001
6323,0.011982234825699
6325,0.011881149057731001
6327,0.011848886935828001
6329,0.011742320171728
6331,0.012415546541102001
6333,0.011669923734123
6335,0.014829109984281
6337,0.012216924641297
6339,0.011932695315285001
6341,0.011823392036128
6343,0.011762773636343002
6345,0.011698905757629
6347,0.011623028654011
6349,0.011573688304289
6351,0.011586018457357001
6353,0.011584324258471002
6355,0.011677238847827
6357,0.011608277170595
6359,0.011774711984042001
6361,0.011711019393158
6363,0.011935365319487001
6365,0.011675826168955001
6367,0.012199272281292
6369,0.012179063193003001
6371,0.011952666448001002
6373,0.012098915066619
6375,0.011869423478145001
6377,0.011856683087589
6379,0.012266064819078002
6381,0.011939461519962
6383,0.011717215951023001
6385,0.012129255482707001
6387,0.012834157272781001
6389,0.011520817799962
6391,0.011517320273856001
6393,0.011610208902735002
6395,0.011976570424992
6397,0.011824270878140001
6399,0.011723600658524002
6401,0.012120080561487001
6403,0.06664449808094701
6405,0.013649546871954
6407,0.012963701009079
6409,0.012643767442806
6411,0.012463250201422001
6413,0.012345485920386002
6415,0.012214271395855
6417,0.012177920225306001
6419,0.012041686866394001
6421,0.011989832160934001
6423,0.011851050976166
6425,0.01172153440871
6427,0.01180486776499
6429,0.011662010036594
6431,0.01174576485162
6433,0.012073834018605002
6435,0.012030308499278
6437,0.011915271863368
6439,0.015012243992023002
6441,0.011509070276748001
6443,0.011514495806269
6445,0.011559970950821001
6447,0.011798293742283
6449,0.012030056938762001
6451,0.011597325354665
6453,0.011749359355105
6455,0.028709159932415
6457,0.011742042231705
6459,0.011590856503112
6461,0.011544087465303
6463,0.011526052494545
6465,0.011517227866225001
6467,0.011533619062918
6469,0.011533765848846
6471,0.011647822387108
6473,0.011591644795837
6475,0.011788248366851
6477,0.011656554582919
6479,0.011754315699947001
6481,0.011837091836161
6483,0.011971827186996001
6485,0.011787610011024002
6487,0.011517255147308001
6489,0.011481678234049001
6491,0.011475325592526
6493,0.011488483873855001
6495,0.011543472172213002
6497,0.012062353569318
6499,0.011604631972376002
6501,0.011751882330540002
6503,0.012266458699631002
6505,0.011590917594964001
6507,0.012406373066066002
6509,0.011757281806470002
6511,0.012014486058664
6513,0.011679964751615
6515,0.013181051957354
6517,0.011517055022494001
6519,0.011935435495155002
6521,0.011938643836009
6523,0.011841120221019
6525,0.028140286890648004
6527,0.012763027746258001
6529,0.012257709957792
6531,0.012014116182698
6533,0.011892645365360001
6535,0.011872180327921
6537,0.011806614859205
6539,0.011795483121417
6541,0.011700958501484001
6543,0.011813067226788002
6545,0.011685501632521002
6547,0.011628240055539
6549,0.011711097520314
6551,0.011922509723779002
6553,0.011722533339005001
6555,0.012021464539937
6557,0.012062840550892
6559,0.011699773495584001
6561,0.012142527535156001
6563,0.011951975768754002
6565,0.011704003813306002
6567,0.011720029057149
6569,0.011864550527149001
6571,0.011750319677906
6573,0.0120064378732
6575,0.012004404066589001
6577,0.011903845000512002
6579,0.011794315858356
6581,0.011909754750127
6583,0.011597080744338
6585,0.012356671598063002
6587,0.011693440832066
6589,0.023527888474603003
6591,0.011913326997122001
6593,0.011701009502225001
6595,0.011598497588423
6597,0.011552578762012001
6599,0.011521011109665
6601,0.011510530775934
6603,0.011611937164564
6605,0.011979125309301002
6607,0.011623863592121001
6609,0.011827132630514001
6611,0.011914760072761
6613,0.011739435131062001
6615,0.0121169750266
6617,0.011645911271261002
6619,0.011725176675961001
6621,0.012053831560682002
6623,0.011845277648122
6625,0.011784075109686001
6627,0.012358631235714
6629,0.011785412343536
6631,0.011648617723612
6633,0.011596685282961
6635,0.011526452627763
6637,0.011510779495048001
6639,0.011482213023446
6641,0.011491622323989
6643,0.011513054638425
6645,0.011690431323102001
6647,0.011763539416124002
6649,0.011595516572017002
6651,0.012125746634509
6653,0.011767552399382
6655,0.011901296916250002
6657,0.011845891935904001
6659,0.011814294721112001
6661,0.012072781953297002
6663,0.011829036957807001
6665,0.011509579021951
6667,0.011443184999735002
6669,0.011419207847497
6671,0.011413845894533
6673,0.011413659014485001
6675,0.011420743390014
6677,0.011489264740940001
6679,0.011538928877803
6681,0.011678598053451
6683,0.011702606878951001
6685,0.012220569473066
6687,0.011560520505563
6689,0.011821112534886002
6691,0.012226265933024
6693,0.011646940049396001
6695,0.012115145817299
6697,0.011787291838164
6699,0.01193454595209
6701,0.011671507906661
6703,0.011745570877154
6705,0.012247648190036
6707,0.011602916173339
6709,0.011809588638537
6711,0.011752528269606
6713,0.011564707544661
6715,0.052399962449607006
6717,0.012602887359200001
6719,0.011992259976243001
6721,0.01178583342466
6723,0.011679404116517
6725,0.011626707930577001
6727,0.011590318694082
6729,0.011566903634746
6731,0.011561731264731001
6733,0.011525171619339001
6735,0.011529798630635002
6737,0.011588174405583001
6739,0.011542518667734002
6741,0.011543166303825
6743,0.012214639045962001
6745,0.011546946541093001
6747,0.012002962067202002
6749,0.011686479846069001
6751,0.011718989784839
6753,0.011546212521663001
6755,0.016138646339824002
6757,0.011431127637941001
6759,0.01138542492783
6761,0.011387672474008001
6763,0.011402440631469
6765,0.011528374059527
6767,0.011578142830762
6769,0.012006209527576
6771,0.011686630165613
6773,0.011892270335161001
6775,0.011933610460649
6777,0.011495905808484001
6779,0.012878680182238
6781,0.011440601741817
6783,0.011660727215530001
6785,0.011755381802243002
6787,0.011665766882435001
6789,0.011879650728679001
6791,0.011637523727934002
6793,0.011638530320221
6795,0.012077002670368
6797,0.011805703140681
6799,0.011766589954967
6801,0.012055595891634002
6803,0.011509747998212002
6805,0.011862616909696
6807,0.0117080423959
6809,0.011546838894460001
6811,0.0119017690058
6813,0.011699166676698
6815,0.012558803064162
6817,0.011431282676087002
6819,0.011739731328084
6821,0.012046991075109
6823,0.011674248432229
6825,0.011657833941912001
6827,0.011693344774900001
6829,0.011874594037561002
6831,0.011512137454836001
6833,0.012087286032143001
6835,0.011581978154793001
6837,0.01219965471005
6839,0.011499682638639002
6841,0.011808236829933
6843,0.011567579630120001
6845,0.050558527222934004
6847,0.013173778477233
6849,0.012294625995463
6851,0.011933844663739
6853,0.011693720883956002
6855,0.011591701340738001
6857,0.011547826390611
6859,0.011497948575919001
6861,0.011433085603475002
6863,0.011417169789595
6865,0.011443377402539002
6867,0.011449256362098
6869,0.011415992427441
6871,0.011448358729859
6873,0.011490642774960001
6875,0.011631778334484
6877,0.011726594152832
6879,0.011713090477641
6881,0.011679394742872001
6883,0.011678298112933002
6885,0.011757704475953002
6887,0.011754827085611002
6889,0.011816967489330001
6891,0.011549385587014
6893,0.011940406295913001
6895,0.011701392495673
6897,0.011735284814508001
6899,0.011620888276291002
6901,0.011550271562378001
6903,0.011791195024845
6905,0.011828096428296
6907,0.011845366567979
6909,0.011710936523016
6911,0.011908574486255001
6913,0.011604414773970001
6915,0.011981414370097001
6917,0.011680050013275002
6919,0.011635105346115001
6921,0.011962844168194
6923,0.011879196193267001
6925,0.011417237225967
6927,0.033121469105032005
6929,0.012270240190858001
6931,0.011668027380649001
6933,0.011518728021548
6935,0.011444885903093002
6937,0.011416576971733
6939,0.011401960041398
6941,0.011395769523243001
6943,0.011397541819777
6945,0.011452521004882001
6947,0.011436570057162001
6949,0.011560641297279002
6951,0.011598115449653001
6953,0.011762763549001002
6955,0.011623613258408001
6957,0.011541375291267001
6959,0.011615789468978
6961,0.011776119217431
6963,0.011562138581471001
6965,0.011513866996472001
6967,0.011344225326767
6969,0.011320248273955
6971,0.011317002487958
6973,0.011319861864315
6975,0.011334343720700002
6977,0.011378945164964
6979,0.011774718578144001
6981,0.011476642314453
6983,0.011987760601437001
6985,0.011436116135843001
6987,0.011571465993059001
6989,0.012028520083405
6991,0.011515877531822
6993,0.011844637788461001
6995,0.011558371925100001
6997,0.011711865532559
6999,0.011635496213538
7001,0.012667640203699001
7003,0.011361145502658002
7005,0.011585536544243
7007,0.011505912963905001
7009,0.011795039179404
7011,0.011683212312603001
7013,0.011704553323602
7015,0.011716435047424001
7017,0.012388917087145
7019,0.01136620578392
7021,0.011842860804650001
7023,0.011595298951609
7025,0.011645885982830001
7027,0.011693270269356001
7029,0.011558914614822
7031,0.011617055677503001
7033,0.011725231359093001
7035,0.011559070001263001
7037,0.011680631090697
7039,0.011556021773109
7041,0.011844584766446
7043,0.011635219689009001
7045,0.011501480131865001
7047,0.011851097358919
7049,0.011659412349844
7051,0.011519285969504
7053,0.011675296503176
7055,0.028160616903478004
7057,0.011694099835166
7059,0.011407776832308002
7061,0.011338376078645001
7063,0.011311560631605001
7065,0.011300756375629
7067,0.011295856144464001
7069,0.011304864523477001
7071,0.011332870483885002
7073,0.011414705473355002
7075,0.011389066254058
7077,0.011404082886674001
7079,0.011453421870141001
7081,0.011632374044473
7083,0.011549960785479001
7085,0.011714103996659
7087,0.011402376503771001
7089,0.011560684932677001
7091,0.011568446012231
7093,0.011653580112054002
7095,0.011613813954915
7097,0.011616902509062001
7099,0.011610590310136
7101,0.011553346905041001
7103,0.011566517277351002
7105,0.011776137960506
7107,0.011498181935673
7109,0.011832791702223
7111,0.011405116174262
7113,0.011911951147875001
7115,0.01150834838289
7117,0.011972080396442
7119,0.011641522709597
7121,0.011544384207370001
7123,0.011767808746497
7125,0.011793253654253
7127,0.011501660088431
7129,0.011691111637774
7131,0.011856722942949
7133,0.011390510631710002
7135,0.011806503192925
7137,0.011383432538123002
7139,0.024565792964645002
7141,0.011498250900498
7143,0.011332185462415
7145,0.011290437609577
7147,0.011275991335439
7149,0.01127077255321
7151,0.011270250599404001
7153,0.011289479506477
7155,0.011324025343396
7157,0.011431909225779
7159,0.011458342099335
7161,0.011400475637947001
7163,0.011696407136678001
7165,0.01167380735846
7167,0.020960925987862002
7169,0.011446568359506
7171,0.011311908771517
7173,0.011283652632993002
7175,0.011272498189359001
7177,0.011271995139277001
7179,0.011277272136451001
7181,0.011305550977808
7183,0.011381862274329
7185,0.01145286083541
7187,0.011464653115552
7189,0.011655694326412001
7191,0.011606070303972002
7193,0.011445441375348002
7195,0.011686451245894
7197,0.011438467221549
7199,0.011534074573147
7201,0.011596254032776001
7203,0.011719196780855002
7205,0.011896173159666
7207,0.011415210466896001
7209,0.027618682689843
7211,0.011580828377277001
7213,0.011385601410192
7215,0.011319616658876002
7217,0.011287956171462001
7219,0.011270095174372
7221,0.011262672437146001
7223,0.011258594557896
7225,0.011265088412382001
7227,0.011311283637934
7229,0.011302820484835
7231,0.011377461175378
7233,0.011706298325054001
7235,0.011306591383363
7237,0.011765644782326001
7239,0.011600768760917
7241,0.011374596325617001
7243,0.011481826362787
7245,0.011665629269106002
7247,0.011673438209465
7249,0.011635811762190001
7251,0.011617414054376001
7253,0.011757565331337
7255,0.011575793880594001
7257,0.011776995194550001
7259,0.011545605243180001
7261,0.011668563602775002
7263,0.011424250380735001
7265,0.012242413350067
7267,0.011366760883893
7269,0.011499651165835002
7271,0.01157615196763
7273,0.015707727250031
7275,0.012029536518502
7277,0.011556180817334
7279,0.011411270236948
7281,0.011356458897648001
7283,0.011318405325146
7285,0.011294619231167001
7287,0.011288828469689
7289,0.011300537509610001
7291,0.011287292929674
7293,0.011300445942919
7295,0.011329372065505001
7297,0.011317975344047
7299,0.011585619841913001
7301,0.011418541299181
7303,0.011454493560494002
7305,0.011540947092323001
7307,0.011590354561047001
7309,0.011753653656405
7311,0.011588374370401
7313,0.011478960018122
7315,0.011676145008528
7317,0.011856743993158001
7319,0.011470329831724
7321,0.011720661831716
7323,0.011761988880207
7325,0.011439629623208
7327,0.011628457401781
7329,0.011533973656429001
7331,0.011618583540899001
7333,0.011622736848098001
7335,0.011514858805925001
7337,0.011402807708017
7339,0.011847103904297001
7341,0.011667230522791
7343,0.011417124400255002
7345,0.011918716356101
7347,0.011399796776294002
7349,0.012070058831118
7351,0.011461175116884001
7353,0.011554235714575001
7355,0.011716027900462
7357,0.011393117754366001
7359,0.011580345864900001
7361,0.011643829067866
7363,0.011355438051655
7365,0.011705256127263001
7367,0.011455161790839
7369,0.01160269018633
7371,0.011757376542742
7373,0.011439599637818001
7375,0.011552252355859001
7377,0.011752730229667
7379,0.011489710322476001
7381,0.011687031065011
7383,0.011751476636535
7385,0.011642952020182002
7387,0.011357493194862001
7389,0.011658887580721
7391,0.011543179365530001
7393,0.011493670748686001
7395,0.011689190970801
7397,0.011509826689081001
7399,0.011362343932747002
7401,0.011694731964611
7403,0.011494544794465001
7405,0.011511963787428001
7407,0.011621278051742
7409,0.01146314476375
7411,0.011929758390787
7413,0.011363748957192001
7415,0.011628970225776001
7417,0.011492636925401001
7419,0.011509935800574
7421,0.011631763161927001
7423,0.011563600056169
7425,0.011645584396951
7427,0.011433463655107001
7429,0.011540862981903
7431,0.011629630292082001
7433,0.011373483437549
7435,0.01129086697255
7437,0.011335740043882
7439,0.011609300801669001
7441,0.011661171123600001
7443,0.011400104012758
7445,0.011664475275482
7447,0.011753323636315
7449,0.011823564364731
7451,0.011285895052406
7453,0.011703873222913
7455,0.011582145405989001
7457,0.011521274736346001
7459,0.011491630973563
7461,0.011557660398108
7463,0.011501217238859001
7465,0.01131041439188
7467,0.011363355215372
7469,0.011389432729141
7471,0.011941676133775002
7473,0.011297355353030001
7475,0.011747834707769
7477,0.011626012121373002
7479,0.011482554524907
7481,0.011468980045167
7483,0.011603098305376001
7485,0.011509302492633001
7487,0.011431849637231001
7489,0.011818425365522
7491,0.011285056613807002
7493,0.011377667457380001
7495,0.011744560663953001
7497,0.011331098030326002
7499,0.011605295659953
7501,0.011785231771755
7503,0.011385252835325
7505,0.011708920192895001
7507,0.011413236406576
7509,0.011481222533374
7511,0.011545688409570001
7513,0.011457452346195001
7515,0.011552854894212001
7517,0.011430881278782001
7519,0.011404966824759001
7521,0.011623230678601
7523,0.011475485348261
7525,0.011495013920692
7527,0.011509044201234001
7529,0.011298093003012
7531,0.011488101206094
7533,0.01145191734424
7535,0.011558052911599
7537,0.011516061230788001
7539,0.011671136435616
7541,0.01134474680862
7543,0.011489103133681
7545,0.011421716321098
7547,0.011689922098671
7549,0.011378570416109
7551,0.011995001167492001
7553,0.011259320383061001
7555,0.011696607218111001
7557,0.011427052606838
7559,0.012870300008479002
7561,0.01185053918437
7563,0.011537366108016001
7565,0.011416251994576
7567,0.01133178066775
7569,0.011283355396530002
7571,0.011260085834116002
7573,0.011242394541554
7575,0.01125450559429
7577,0.011265964739493001
7579,0.011266767769332001
7581,0.011264536971970001
7583,0.011279205730662
7585,0.011459413044643001
7587,0.011364045076242
7589,0.011396818295603002
7591,0.011545283322978
7593,0.011360417299277
7595,0.011362833546418
7597,0.011563064962760002
7599,0.011396957486886001
7601,0.011511880926127
7603,0.011310761879815001
7605,0.011797116676741002
7607,0.011377101590989001
7609,0.011530261918155002
7611,0.011590404412076
7613,0.012024876561525
7615,0.011262121985426001
7617,0.011829409217409001
7619,0.011298937905620001
7621,0.011939843215814
7623,0.011237290213997001
7625,0.011284310641700001
7627,0.011597860989197
7629,0.011483332107275
7631,0.011322195020117
7633,0.011329347720281002
7635,0.011294246794993001
7637,0.011630309339463001
7639,0.011430972777447
7641,0.011632056869367
7643,0.011328659635631
7645,0.011695919081951
7647,0.011356582802853002
7649,0.011409288914234001
7651,0.011499107098627
7653,0.011620399001786
7655,0.011340530633143001
7657,0.01146485119301
7659,0.011431527731791001
7661,0.011572653289979001
7663,0.011280094932501001
7665,0.011835497956665001
7667,0.011311497999486001
7669,0.011879315083113
7671,0.011261766164067
7673,0.011628735099535001
7675,0.011394465879393
7677,0.011489226648322
7679,0.011784670803399
7681,0.011390562992449001
7683,0.011581376070124001
7685,0.011344662274662002
7687,0.011243770313055
7689,0.011347846147189
7691,0.011344034247388
7693,0.011567336000518002
7695,0.011392639361738
7697,0.011445191226974
7699,0.011455283703686
7701,0.011473190559214001
7703,0.011249676402436001
7705,0.011487972584164001
7707,0.011280440743917
7709,0.011526875793252001
7711,0.011396925718576001
7713,0.0114622969143
7715,0.011589974725116001
7717,0.011306874314473001
7719,0.01149133629842
7721,0.011578511097612001
7723,0.011332157486117002
7725,0.011495749007314001
7727,0.011465719728429
7729,0.011464725836891001
7731,0.011415833459932
7733,0.011560068863579001
7735,0.011433144915238001
7737,0.011477367405797
7739,0.011330062688924001
7741,0.011443357520185
7743,0.011389157371286
7745,0.011404329719928
7747,0.011506938642484001
7749,0.011415154751793001
7751,0.011511078811029
7753,0.011504394493915
7755,0.011321544220171
7757,0.011755117903604001
7759,0.011296289440925
7761,0.011482602068637
7763,0.011515187691417001
7765,0.011360223232669001
7767,0.011377891319122
7769,0.011560217126468
7771,0.011465410820171001
7773,0.011390613984894
7775,0.011527365406534
7777,0.011384475602833
7779,0.011623012668639
7781,0.011387200441769002
7783,0.011389051677992
7785,0.011363150331098
7787,0.011607769370365001
7789,0.011433075675401002
7791,0.011539432751776001
7793,0.011340291449621
7795,0.011384061496711001
7797,0.011461095114363001
7799,0.011375211643826
7801,0.011475807486919001
7803,0.011350347765441
7805,0.011667989411956
7807,0.011342565402831
7809,0.038391341131954006
7811,0.012194424520247
7813,0.011604962900486002
7815,0.011422274868891
7817,0.011328647101738
7819,0.011281717273298
7821,0.011263859442364
7823,0.011279864602892
7825,0.011222150067184002
7827,0.011212271627425
7829,0.011204697064156001
7831,0.01128313535748
7833,0.01129444125143
7835,0.011372179922665001
7837,0.011255214326886
7839,0.011242546782119
7841,0.011387205592120002
7843,0.011348676802431
7845,0.011801063548631
7847,0.011245761069662
7849,0.011306985349881001
7851,0.011658696692722001
7853,0.011309823812997001
7855,0.011539288973465001
7857,0.011322001819474
7859,0.011201100868533001
7861,0.011342389558577
7863,0.011549689456167
7865,0.011274833937191002
7867,0.011468964372848
7869,0.011496533704495
7871,0.011260409317443001
7873,0.011364713779402002
7875,0.011454207539049
7877,0.011383605662256002
7879,0.011495524323706001
7881,0.011444406749066001
7883,0.011520570277658002
7885,0.011447235601788001
7887,0.011256985587137001
7889,0.011563549432078001
7891,0.011182890052957
7893,0.011196217045625002
7895,0.011693671369976
7897,0.011281656027337002
7899,0.011510870095312
7901,0.011257767361358001
7903,0.011451578999419001
7905,0.011457734835605
7907,0.011466785246016001
7909,0.011756272145632001
7911,0.011283079940452
7913,0.011577047793164002
7915,0.011299968565363002
7917,0.011682933233152
7919,0.011316539506714001
7921,0.011392390844001002
7923,0.011302243041598001
7925,0.011624287788791
7927,0.011393455396898
7929,0.011268876662817002
7931,0.011397837620868
7933,0.011337778334422
7935,0.011426204427545002
7937,0.011597601236577
7939,0.011231706936854002
7941,0.011763407842113001
7943,0.011262066781404002
7945,0.011451576616291
7947,0.011554830386229
7949,0.011278375409388001
7951,0.011512344536972
7953,0.011215831714469
7955,0.011458333422651
7957,0.011346823309805
7959,0.020710091114906
7961,0.012620804059031002
7963,0.012025844422165002
7965,0.011763757529807002
7967,0.011613648938186
7969,0.011481064051946
7971,0.011404837132351001
7973,0.011360874550754001
7975,0.011344274066274002
7977,0.011317628368884001
7979,0.011287727514211001
7981,0.011244503343194
7983,0.011287982325987002
7985,0.011232010288510001
7987,0.011215518546645
7989,0.011235730324205
7991,0.011230343312636
7993,0.011457954886317
7995,0.011236761862915001
7997,0.011306524725514001
7999,0.011325536658771
8001,0.011647492047316
8006,0.011640961895427002
8011,0.011186323422383002
8016,0.011373014330967001
8021,0.011389257937893001
8026,0.011296654249315
8031,0.011333096407898001
8036,0.011368751326179
8041,0.011302864307556
8046,0.011399594872483002
8051,0.011478572575625
8056,0.01212222785996
8061,0.011394087041041001
8066,0.011559814954163
8071,0.011253754508074
8076,0.011258612993254001
8081,0.01143923115442
8086,0.011242927335450001
8091,0.011392064629020001
8096,0.011545361740986
8101,0.011260185262123001
8106,0.011265143324617002
8111,0.011441929964295001
8116,0.011434461540367001
8121,0.011504592810812
8126,0.011594210300398
8131,0.011542653984538001
8136,0.011418171149631002
8141,0.011328496422080002
8146,0.011444051620181
8151,0.011923374612402001
8156,0.011215331272684
8161,0.011335640612374001
8166,0.011314352452692002
8171,0.011204764065007
8176,0.011452810272405
8181,0.011444428225369
8186,0.011323166741853002
8191,0.011261593558235
8196,0.011180195893642001
8201,0.011563477116268001
8206,0.011187792472387001
8211,0.011547131726137002
8216,0.011222841898727002
8221,0.01126800014569
8226,0.011228543567412002
8231,0.011194104886804002
8236,0.011579569076006001
8241,0.011413950319519
8246,0.011273057633871
8251,0.011494804842031001
8256,0.011201001899203
8261,0.011297650399079
8266,0.011618382825981
8271,0.011208194968366001
8276,0.011395296671835
8281,0.012318415807570001
8286,0.011140839506717001
8291,0.011103517276384001
8296,0.011140507164240001
8301,0.011248697156590002
8306,0.011473777530180002
8311,0.011276556903258001
8316,0.011328348808217
8321,0.011134926035339
8326,0.011416620619235
8331,0.011425829425906002
8336,0.011412837254189
8341,0.011208026211408002
8346,0.011297182818203001
8351,0.011304815953773
8356,0.011465449183724
8361,0.011243833005715001
8366,0.011278877550005001
8371,0.011256312596464
8376,0.011317700773994
8381,0.011335614266387
8386,0.011390637829104001
8391,0.011158329408778
8396,0.011152231067739
8401,0.011236516391879002
8406,0.011348610867756001
8411,0.011439752100206
8416,0.011421933236509
8421,0.011289446473556002
8426,0.011181005154412001
8431,0.011145139960162
8436,0.011295091363562
8441,0.011253006862676001
8446,0.011225726569302001
8451,0.011199463305614001
8456,0.011475002786496
8461,0.01119556681655
8466,0.011291277728082002
8471,0.011182347125007
8476,0.011593880889665
8481,0.011215235277754
8486,0.011181083752209001
8491,0.011478066611783001
8496,0.011415606226769001
8501,0.01121442705294
8506,0.011207622788720001
8511,0.011442518592104002
8516,0.011196373996023001
8521,0.011364554075864002
8526,0.011267503473634002
8531,0.011285560363521002
8536,0.011691892936405001
8541,0.011216003996516
8546,0.011647885316072
8551,0.011187586531945001
8556,0.011528097740990001
8561,0.011234383461284001
8566,0.011309483806503
8571,0.011320459933149
8576,0.011414766633083
8581,0.011405371744553
8586,0.011258943055326001
8591,0.011360529576547
8596,0.011443234242676
8601,0.01116112090926
8606,0.011694529343624001
8611,0.011134572845834
8616,0.011215566607303001
8621,0.011224243670982001
8626,0.011194004304118
8631,0.011348590471068001
8636,0.011286774760330002
8641,0.011276056526291002
8646,0.011206559009641001
8651,0.011341759003816001
8656,0.011334084221152
8661,0.01132556982927
8666,0.011209818830976001
8671,0.011219174080951001
8676,0.011150884867225002
8681,0.011522108679949001
8686,0.011210494404057001
8691,0.011154214973641
8696,0.011323333070094001
8701,0.011390030054273002
8706,0.011210202751319
8711,0.011482128387107
8716,0.011086668360589
8721,0.011190771434051
8726,0.011311142161448
8731,0.011392541555038
8736,0.011198511818048
8741,0.011244113269840001
8746,0.011244033103818002
8751,0.011215517324836001
8756,0.011352093166685001
8761,0.011266176277139
8766,0.011165390750284
8771,0.011337150490522
8776,0.011196037058032
8781,0.01124301862821
8786,0.011306805556071001
8791,0.011410642713753002
8796,0.01151526023188
8801,0.01135369504607
8806,0.011394309660719
8811,0.011208759680307
8816,0.011366940776024001
8821,0.011162108764529001
8826,0.01152331770198
8831,0.011286305305614001
8836,0.011228521592623001
8841,0.011159956297199
8846,0.011216405795617002
8851,0.011381621332927002
8856,0.011343375871387
8861,0.011267951784267
8866,0.011381231077596001
8871,0.011296261667336
8876,0.011161144759768002
8881,0.011467531007444002
8886,0.011230384230798
8891,0.011218908667107001
8896,0.011166303509109
8901,0.011183600007379
8906,0.011161651777143
8911,0.011092557354477001
8916,0.011269560406584
8921,0.011262992126462
8926,0.011174866507476
8931,0.011311263570220002
8936,0.011125179706045001
8941,0.0111486281503
8946,0.011104127644393
8951,0.011149071457131001
8956,0.011153743770181001
8961,0.011323182327590001
8966,0.011239287983102001
8971,0.011116004375718
8976,0.011183367638465001
8981,0.011286560943062001
8986,0.011197874409311
8991,0.011129944217851
8996,0.011197513652435001
9001,0.011254246632645001
9006,0.011169317752192001
9011,0.011160847560625001
9016,0.011203146356449001
9021,0.011363315063566
9026,0.011162003774214
9031,0.011460947684115002
9036,0.011195157539905002
9041,0.011156957385134001
9046,0.011428991807777001
9051,0.011197042200599
9056,0.011256189690399002
9061,0.011212428996474
9066,0.011207828640237
9071,0.011468012555832002
9076,0.011413793491607
9081,0.011233334789545002
9086,0.011150181502504
9091,0.011176495514377001
9096,0.011287111252358002
9101,0.011222543257931001
9106,0.011206807843557001
9111,0.011162431552356002
9116,0.011431972969425
9121,0.011153683625455001
9126,0.011042180297675001
9131,0.011037969494928001
9136,0.011095694801034001
9141,0.011230093820479
9146,0.011258356540587001
9151,0.011396838964749
9156,0.011288182572043
9161,0.011183911860709
9166,0.011137811007768
9171,0.011526605018447001
9176,0.011230508048685
9181,0.011346387050099
9186,0.011183514566068
9191,0.011112202747118001
9196,0.011180061460704
9201,0.011309466331855
9206,0.011266723973155
9211,0.011317771625049001
9216,0.011165300273677
9221,0.011320561651356
9226,0.011118445364018001
9231,0.011124576513753
9236,0.011137073325054
9241,0.011245953977167001
9246,0.011337875162518002
9251,0.011196191587453
9256,0.011242170902407
9261,0.011354272622340001
9266,0.011073248791635001
9271,0.01119127732796
9276,0.011146497992074001
9281,0.011113747373953
9286,0.011205046723851001
9291,0.011088537912149001
9296,0.011176186718595
9301,0.01129379563288
9306,0.011149428574923001
9311,0.011109848167245001
9316,0.01109448247737
9321,0.011237145840506
9326,0.011136772167131001
9331,0.011187816388335001
9336,0.011215803827037001
9341,0.011258128514147
9346,0.011120615396376
9351,0.011263525383631
9356,0.011201063370858001
9361,0.011107606388280001
9366,0.011144164620392001
9371,0.011091499056845
9376,0.011111466456376002
9381,0.011561961114587
9386,0.011118757897115
9391,0.011091168031669001
9396,0.011148505528494002
9401,0.011093800580142001
9406,0.011164522561266
9411,0.011196133145836002
9416,0.011211752039357
9421,0.011198406750980001
9426,0.011339510930377002
9431,0.011141119043719
9436,0.011306038652143
9441,0.011154350477272
9446,0.011212762088837001
9451,0.011269235469024001
9456,0.011220074651034001
9461,0.011303122625257001
9466,0.011206849137822002
9471,0.011135167768663001
9476,0.011067053912561001
9481,0.011104607947158
9486,0.011216635946828
9491,0.01112653009595
9496,0.011114180931909001
9501,0.011359737432012
9506,0.011120495727313
9511,0.011121913940254
9516,0.011424656415796
9521,0.011092417466232001
9526,0.011153666435946001
9531,0.011131010255068002
9536,0.011060732110443
9541,0.011219709811631002
9546,0.011111308110314001
9551,0.011245545435969001
9556,0.011169091159106002
9561,0.011127113866552001
9566,0.011202600477804001
9571,0.011163915821096
9576,0.011210069656244001
9581,0.011135457031835001
9586,0.01117544555294
9591,0.011151998203175001
9596,0.011199918651732001
9601,0.011311940949771001
9606,0.011107384795261
9611,0.011159576877186
9616,0.011074798594293
9621,0.011127739835619
9626,0.011092203135971
9631,0.011328512936721
9636,0.011071046433129
9641,0.011536875159757001
9646,0.011274000296398001
9651,0.011099928288980002
9656,0.011181565922466
9661,0.011128144369140001
9666,0.011192010083856
9671,0.011095090614626001
9676,0.011079647310035001
9681,0.011099913062991
9686,0.011282500411321
9691,0.011269117283681001
9696,0.011392404080626
9701,0.011102761532854001
9706,0.011365968201504002
9711,0.011145629292758
9716,0.011060722521206
9721,0.011445541311509001
9726,0.011107387479087
9731,0.011421931267807
9736,0.011070285201341
9741,0.011142340922453002
9746,0.011080611807289
9751,0.011046937846486
9756,0.011137696316643
9761,0.011218622535794
9766,0.011176383054945001
9771,0.011177448583821002
9776,0.011083480913143
9781,0.011229523022055
9786,0.011063159574431
9791,0.011358767554924001
9796,0.011077305846255001
9801,0.011078516017605
9806,0.011062129402962001
9811,0.011239152047233001
9816,0.011211996286543001
9821,0.011056895169771002
9826,0.011084924146766002
9831,0.011352401773004001
9836,0.011167218329302
9841,0.011349960388356001
9846,0.011072069364456
9851,0.011379626635598002
9856,0.011151966691540002
9861,0.011075455832185001
9866,0.011364085370979
9871,0.011173709162213
9876,0.011081507395644001
9881,0.011069079254532
9886,0.011194107840371
9891,0.011202295734372002
9896,0.011130063723631001
9901,0.011504814208754
9906,0.011124535104572002
9911,0.01130991942301
9916,0.011062042028280001
9921,0.011197690669754
9926,0.011061571527229001
9931,0.011307858353763
9936,0.011183201450027
9941,0.011031006863239
9946,0.03322260293004
9951,0.011230163942918
9956,0.011054474095711002
9961,0.011033130326186
9966,0.011039649224200001
9971,0.011048419004563001
9976,0.011146675146774001
9981,0.011206229853550001
9986,0.011178609917133
9991,0.011120642580183
9996,0.011211072345148001
10001,0.011072390172092
10006,0.011170503413148
10011,0.011153895251529001
10016,0.011080183192454001
10021,0.011289912163233001
10026,0.01121675567375
10031,0.011138224521001001
10036,0.011109522173491001
10041,0.011158429207034
10046,0.011123535754947001
10051,0.011090318538112001
10056,0.011071016631837
10061,0.01118737319267
10066,0.011116201586480001
10071,0.01120839965242
10076,0.011084891057635
10081,0.011443239791993002
10086,0.011153461855332001
10091,0.011390058484983001
10096,0.011147684431243001
10101,0.011222107268086002
10106,0.011246656954445001
10111,0.011224622583487
10116,0.011077637178568
10121,0.011119066630023001
10126,0.011308803013503
10131,0.011082244729426
10136,0.011224108912078002
10141,0.011102045080056001
10146,0.011087234691923001
10151,0.011182528686539002
10156,0.011183560347221
10161,0.011040361331562
10166,0.011121522182088001
10171,0.011177201745961
10176,0.011159480449353
10181,0.011080324380436001
10186,0.011262898536221
10191,0.011018060007801
10196,0.011114045125808
10201,0.011098838085334
10206,0.011210073244975001
10211,0.011118449095233001
10216,0.011128898389978001
10221,0.011354597989005
10226,0.011087174958826001
10231,0.011074239622835
10236,0.011173448403901
10241,0.011289240817504001
10246,0.011152581183382
10251,0.011077376256543
10256,0.011206240130908
10261,0.011227218020916
10266,0.011221909142324
10271,0.011098922566130001
10276,0.011248096788373001
10281,0.011065181796629001
10286,0.011192568922957
10291,0.011292510997656002
10296,0.011162267563519
10301,0.011193501140961001
10306,0.011139610012835002
10311,0.011168505952047
10316,0.011110858522318
10321,0.011246977854171001
10326,0.011109938451512001
10331,0.011221218044076001
10336,0.011165507903013001
10341,0.011128724323711
10346,0.011124513102104001
10351,0.011234166266567001
10356,0.011313213838223
10361,0.011156067380953
10366,0.011176328698135
10371,0.011044328906512002
10376,0.011194796720483001
10381,0.011242692922852002
10386,0.011331542267842
10391,0.011113740066259
10396,0.011037670290802002
10401,0.011068094055357
10406,0.011289897627666001
10411,0.011083006686894001
10416,0.011075394033896001
10421,0.011240974100334
10426,0.011120501348400001
10431,0.011149022756924
10436,0.011062328733686
10441,0.011307447907999
10446,0.011294628682015001
10451,0.011179414254902001
10456,0.011069603408092
10461,0.011198915739167
10466,0.011039097664018001
10471,0.011220886963809
10476,0.011256375242981
10481,0.011167497352274
10486,0.011345348588264002
10491,0.011289964188004
10496,0.011125996605542001
10501,0.011224119958249
10506,0.011330597857451
10511,0.011094331636919
10516,0.011079575178669001
10521,0.011115126497716002
10526,0.011052243625821
10531,0.011233235055898001
10536,0.011050516297736
10541,0.011189509385507002
10546,0.011051346114927
10551,0.011044131236424
10556,0.011131728150828002
10561,0.011130730238839
10566,0.011040574625075001
10571,0.011100129507263001
10576,0.011080075042525001
10581,0.011114523821508002
10586,0.011158073713797002
10591,0.01103027913423
10596,0.011157064539694
10601,0.011186510044425
10606,0.011208718735718002
10611,0.011295382996193001
10616,0.011076586574593001
10621,0.011138251918856
10626,0.011094638272795
10631,0.011202954859432
10636,0.011093108562745
10641,0.011020905814459001
10646,0.011154998851357002
10651,0.011046516402298001
10656,0.011117784447162
10661,0.011413795061864001
10666,0.011156869833834002
10671,0.011040023583503
10676,0.011074513821551
10681,0.011351324985210002
10686,0.011092609218177
10691,0.011037799251007
10696,0.011134519584603
10701,0.011105385991934
10706,0.011061325459491001
10711,0.011112809162647001
10716,0.011076709311371
10721,0.011165281051656002
10726,0.011113496131396
10731,0.011169628347796001
10736,0.011319114632612001
10741,0.011028659965221
10746,0.011072858507844001
10751,0.011097045559371
10756,0.011210321979458001
10761,0.011024748313134
10766,0.011055354869796
10771,0.011224459154564001
10776,0.011041880392498002
10781,0.011120012721832
10786,0.011187735270451001
10791,0.011248621111814001
10796,0.011178313761380001
10801,0.011094396936061
10806,0.011109923753141002
10811,0.011055933786486
10816,0.011291888980999
10821,0.011063683801918
10826,0.011250905471242
10831,0.011016581046059001
10836,0.011169042817962
10841,0.011091695186925
10846,0.011059869116326
10851,0.011107588648128
10856,0.011074755621495002
10861,0.011053723156418001
10866,0.011066878991328001
10871,0.011067489679589001
10876,0.011140422287288001
10881,0.010992223844571
10886,0.011079067880209001
10891,0.011131833674143
10896,0.011128548477850001
10901,0.011091611522819001
10906,0.01112515759956
10911,0.011278844781989001
10916,0.011102064642691001
10921,0.011125392107900001
10926,0.011066207899639
10931,0.011170152672345
10936,0.011091549248415001
10941,0.011028543972195002
10946,0.011179665427202001
10951,0.011131453357499
10956,0.011181207868699
10961,0.011096179903600002
10966,0.011056291779144
10971,0.011193233383175
10976,0.011123674874324
10981,0.011100654407327002
10986,0.01104820876022
10991,0.011099307271036
10996,0.01103497815501
11001,0.011025274520438002
11006,0.011017731295660001
11011,0.011181561858298002
11016,0.010993138546379
11021,0.011037952499686001
11026,0.011216032343162001
11031,0.011124481540707
11036,0.011145190492177002
11041,0.011047973590942001
11046,0.011252268484269001
11051,0.011061772670015001
11056,0.011243536592672
11061,0.011078849263926
11066,0.011158249115623001
11071,0.011048601729661002
11076,0.011194950223414001
11081,0.011057506190785
11086,0.011103362030064
11091,0.011122653497108
11096,0.011079026023036
11101,0.011103658781354001
11106,0.011203069284718
11111,0.011054557589907001
11116,0.011215675056845
11121,0.011034160711668
11126,0.011103996622611
11131,0.011398184036143
11136,0.011158981573802
11141,0.011105345690917002
11146,0.011174121602547
11151,0.011102180540812
11156,0.011055584607798001
11161,0.011035659118095
11166,0.011208158421339001
11171,0.011006887686341001
11176,0.011072348829874
11181,0.011030651648028
11186,0.011082710289753
11191,0.011025904966574001
11196,0.011105972191518002
11201,0.011208232702198001
11206,0.011145063473138001
11211,0.011078103536915001
11216,0.011067241145106
11221,0.011094472050182
11226,0.011078186640135
11231,0.011070264496590002
11236,0.011134150538365
11241,0.011168199805983001
11246,0.011032907164471
11251,0.011091210176025
11256,0.011043317440094002
11261,0.011129946575002
11266,0.01103625749783
11271,0.011070101793802
11276,0.010978543179227002
11281,0.011010939113956002
11286,0.011218762131845
11291,0.011113021457637
11296,0.011092843761799
11301,0.011048359986317001
11306,0.011150408740712001
11311,0.011118646463373
11316,0.011040455142569001
11321,0.011214387007413
11326,0.01105832163373
11331,0.011441055635658
11336,0.011048914251370001
11341,0.011123637038783002
11346,0.011050181617328
11351,0.011197067522971001
11356,0.011098625790511001
11361,0.011091446151822
11366,0.011088720418073001
11371,0.011115645518089001
11376,0.011019618971793
11381,0.011320798060546
11386,0.011105223086253
11391,0.010986527566837
11396,0.011081340316279002
11401,0.011014046817407001
11406,0.011080791601086002
11411,0.011069968519515002
11416,0.011131061783421001
11421,0.011035569207055
11426,0.011176070826746001
11431,0.011196012723994
11436,0.011058637048774
11441,0.011081889459452
11446,0.011054993966387
11451,0.011059070139724
11456,0.011403906016328002
11461,0.010976513347968
11466,0.011063404246153001
11471,0.011109169381115001
11476,0.011064545626808002
11481,0.010958208623145001
11486,0.011092801302303001
11491,0.011019795959947001
11496,0.011158046915061
11501,0.011048560432635001
11506,0.011088355539822
11511,0.011009168345241
11516,0.011019446309100001
11521,0.011195707373857
11526,0.011145068903289
11531,0.011139791411741
11536,0.011101242330101001
11541,0.011069087769166
11546,0.011060943677788001
11551,0.011233813507191001
11556,0.011043324495093002
11561,0.011031816953960001
11566,0.011081802430815002
11571,0.011095577749920002
11576,0.011034848768063
11581,0.01103747966551
11586,0.011066008783995001
11591,0.011116978211041
11596,0.011145514618702002
11601,0.011443123434651
11606,0.011026508045477001
11611,0.011215683373729001
11616,0.011044366120133
11621,0.011118374227485002
11626,0.011056349643936
11631,0.011188378714919001
11636,0.011073951278481
11641,0.011115922921506
11646,0.011068156971916002
11651,0.011127399827284001
11656,0.011192622301713001
11661,0.011096140465266
11666,0.011020268536691
11671,0.011071493601501
11676,0.011114141760957002
11681,0.011048273091656001
11686,0.011080011100166001
11691,0.011119435039258
11696,0.011214813851167
11701,0.011012174103932001
11706,0.011084049964384
11711,0.011111988470057002
11716,0.011059745766664
11721,0.011094264564729001
11726,0.011138323095703001
11731,0.011196108565214
11736,0.011137695615876
11741,0.011125748568109
11746,0.010976035701783
11751,0.011056727556703
11756,0.011151558208966001
11761,0.011076727793459001
11766,0.011030612809199002
11771,0.011125379836816001
11776,0.011088540189132001
11781,0.011178175492877002
11786,0.011024389405808
11791,0.011083787085314
11796,0.011028443516697
11801,0.011017503684562
11806,0.011063099087044
11811,0.011129859577902001
11816,0.011288542927859
11821,0.011067714394118001
11826,0.011038411607294001
11831,0.011209708619254001
11836,0.011037737513909001
11841,0.011200264288461001
11846,0.011079483631131001
11851,0.011030831952138
11856,0.011102398647617001
11861,0.011037860346125
11866,0.011237407016997
11871,0.010980687060302
11876,0.011009947363266001
11881,0.011408439637930002
11886,0.011256857935008
11891,0.011029084938399
11896,0.011011746265117
11901,0.011060893627413
11906,0.011111004431636
11911,0.011078337655001
11916,0.011068420626360001
11921,0.011200983632412
11926,0.01100359585129
11931,0.011071953812166
11936,0.011032094078744
11941,0.011029080517749
11946,0.011106109122121
11951,0.011139226591546
11956,0.011045964353058001
11961,0.011061576132564001
11966,0.011010993003977001
11971,0.011080910191941
11976,0.011120121575038
11981,0.011057977840731
11986,0.011109445150954
11991,0.011199466813797
11996,0.011109158801866002
12001,0.011000096815249001
12006,0.01118769299045
12011,0.011115958500772
12016,0.010990563480889
12021,0.011068302069123001
12026,0.011093595783197002
12031,0.011077025526897
12036,0.011047900053067002
12041,0.011067063198786
12046,0.011076723613822
12051,0.011219012465766
12056,0.011021728434908002
12061,0.011126298212268002
12066,0.011069039740251
12071,0.011000210363173
12076,0.011100925471854001
12081,0.010975778344053002
12086,0.011093220561559002
12091,0.011093573109529001
12096,0.011008331834542001
12101,0.011142829539214002
12106,0.011186745958122002
12111,0.011060865738518002
12116,0.010980530731252
12121,0.011017174880985001
12126,0.011086403653199002
12131,0.01112947589624
12136,0.010993774007158001
12141,0.011018024100016
12146,0.011081725576624001
12151,0.011080921436337
12156,0.011011244831676
12161,0.010984168268086
12166,0.011143240796069001
12171,0.010983804838446002
12176,0.011099773256359
12181,0.010993699138313
12186,0.011101653504693
12191,0.011059930014024002
12196,0.011235307828503
12201,0.010988337646826002
12206,0.01106113645936
12211,0.011185332372255
12216,0.011056843088582001
12221,0.011011237877885001
12226,0.011000467862282001
12231,0.011307486701562001
12236,0.01101942885904
12241,0.011083037434096001
12246,0.011017191087436
12251,0.011033191513499001
12256,0.011006061887518001
12261,0.011168137834882
12266,0.011086175915988001
12271,0.011058358378196001
12276,0.011078778502625002
12281,0.01100559811313
12286,0.011144413543821001
12291,0.011032308761025001
12296,0.011025251922932001
12301,0.011137950612434002
12306,0.011083337762719001
12311,0.010985554972603001
12316,0.011129889876158
12321,0.011112534804603
12326,0.010998041418963002
12331,0.011064957079581
12336,0.011117088577709001
12341,0.011022247614512001
12346,0.011168700769995
12351,0.011023535440373001
12356,0.011012593660117
12361,0.011067783257452
12366,0.011066801043148
12371,0.011045414929349
12376,0.011029548793886
12381,0.011074169052428001
12386,0.01110865034375
12391,0.011151878427589001
12396,0.011114015877864002
12401,0.011034519138100001
12406,0.011183239498067
12411,0.011155936336198002
12416,0.010981151781014001
12421,0.011033443596547001
12426,0.011008987825807
12431,0.011102059339399001
12436,0.01100225378563
12441,0.011027649425181
12446,0.011097254286732
12451,0.011118356443899
12456,0.011137524781317
12461,0.011023315822472
12466,0.011169096240261
12471,0.010988325051451002
12476,0.011026832730519001
12481,0.011177497027670001
12486,0.010996070651629001
12491,0.01107883549356
12496,0.011119938728109001
12501,0.011119550054845
12506,0.011084809658413
12511,0.011031701534322001
12516,0.011251312516916
12521,0.011106640235293001
12526,0.011065973771637
12531,0.011141092555717
12536,0.011094946343059001
12541,0.011143764333989
12546,0.010985261093692002
12551,0.011128174750977
12556,0.011024276982266
12561,0.011032345917721
12566,0.011010646361754
12571,0.011035684107664001
12576,0.011104874829785
12581,0.011111003299205
12586,0.011035378405371
12591,0.010985425814208001
12596,0.011045401427734
12601,0.011161988650108002
12606,0.011012413415751
12611,0.011178803667336
12616,0.011047413087226001
12621,0.011012103430168
12626,0.011039253777756
12631,0.011103019524822
12636,0.010993686704794002
12641,0.011041208870932
12646,0.010993974713725001
12651,0.011167938556554001
12656,0.011039468694777
12661,0.010980858914158
12666,0.010994803387091
12671,0.011135898867266
12676,0.016567330535499
12681,0.010989578848516
12686,0.010959649156763
12691,0.010997511428333
12696,0.010967614397865
12701,0.011060747668903002
12706,0.011064410170973002
12711,0.011011736555114001
12716,0.011014162316975001
12721,0.011043537334196002
12726,0.011076643030996002
12731,0.011008154046172001
12736,0.011048213809045
12741,0.011168409729535
12746,0.011036135269859
12751,0.011124173980725
12756,0.011108550145473002
12761,0.011011858607362
12766,0.011159309033248
12771,0.011006207628256002
12776,0.010989416685103
12781,0.011156373436624002
12786,0.011011104699467
12791,0.011060445726408
12796,0.011110664981440001
12801,0.011023513911751001
12806,0.011129440454081001
12811,0.010993095145748
12816,0.011104693454078001
12821,0.011057344207283
12826,0.011084193902399
12831,0.011155768565345002
12836,0.011025805135096
12841,0.010988047521469
12846,0.011049842665549
12851,0.011114625780717001
12856,0.010975974748343002
12861,0.010975889805674
12866,0.011129569694127001
12871,0.011098189042570001
12876,0.011045853089128001
12881,0.010980008195323
12886,0.011085555760678
12891,0.011032696161965
12896,0.011028973299242
12901,0.011151591265811
12906,0.010993815739163
12911,0.011186865261465001
12916,0.011097336241226
12921,0.011024873394723
12926,0.011036124832518
12931,0.011206112624860001
12936,0.01107641625984
12941,0.011165352802913002
12946,0.01097803637231
12951,0.011005651669042
12956,0.011069323556077001
12961,0.011120451470099001
12966,0.010999779164490001
12971,0.011122201589344
12976,0.011062111423741
12981,0.011090292364326002
12986,0.011139276561104
12991,0.011009916475058001
12996,0.011132918225191002
13001,0.011066569505038001
13006,0.011009797042335
13011,0.011182005031576
13016,0.011044548115554002
13021,0.011043911695097
13026,0.011076328686585
13031,0.011140220775086002
13036,0.011000272251823
13041,0.010961354362612
13046,0.010990554496841
13051,0.011095723449496001
13056,0.010967847137404
13061,0.010943011257435001
13066,0.010969492547783
13071,0.010986775322299
13076,0.011074576002882001
13081,0.010984483681931001
13086,0.01110115188087
13091,0.011136493526412002
13096,0.011101533809202
13101,0.011094463621611001
13106,0.011000601704870001
13111,0.010985254045745001
13116,0.011269580234435
13121,0.011012004844091
13126,0.011061356288547
13131,0.011287115443705
13136,0.010998107967149002
13141,0.011104623266755001
13146,0.011068929371718
13151,0.011049836302607
13156,0.011124673364102
13161,0.011047523029364001
13166,0.011036131005861
13171,0.011157408701471002
13176,0.011063646692255001
13181,0.011052308468219
13186,0.011048140428658001
13191,0.011019038770854
13196,0.011079828437196002
13201,0.010990533451157001
13206,0.011025431536619001
13211,0.011148817305762001
13216,0.011022460345191
13221,0.011002603922231001
13226,0.010986378083122
13231,0.010991916053399001
13236,0.011171864026731001
13241,0.011718107648982
13246,0.011007576597522
13251,0.010951559426845002
13256,0.010943563257245001
13261,0.010950717761468
13266,0.011033258507724
13271,0.010995318949323001
13276,0.011105604445605
13281,0.011030896988012
13286,0.011000726822846
13291,0.011118300666958
13296,0.011034601110402002
13301,0.011106613532774002
13306,0.011042149654481
13311,0.010986216498590001
13316,0.011128659501726
13321,0.011039756553196
13326,0.011037371895725
13331,0.011105514915933002
13336,0.011051123736723002
13341,0.011102304509415
13346,0.011126259857948
13351,0.011074402957535001
13356,0.010983027400795
13361,0.011325064481226001
13366,0.011080598817307
13371,0.011004944314370001
13376,0.011041911853872
13381,0.011055165765405
13386,0.010977098310204
13391,0.011070356114512
13396,0.011114768243413
13401,0.011017909206665
13406,0.011076033206343
13411,0.011087974396316001
13416,0.011035863383514
13421,0.011013172258174001
13426,0.011081187828787
13431,0.011770951313006001
13436,0.011068408031412002
13441,0.010991469353621
13446,0.010947396255195
13451,0.010965916014854001
13456,0.010951926884737001
13461,0.010976114881919
13466,0.010985761275593002
13471,0.011023703892260001
13476,0.011026575276266002
13481,0.011107514424792
13486,0.011073150543693
13491,0.011168769619573
13496,0.011032321269444001
13501,0.011261145779982001
13506,0.011063548245825
13511,0.011030411414992001
13516,0.011162679334605002
13521,0.011008105087506001
13526,0.011160703223211001
13531,0.010969557824019
13536,0.010997039961097
13541,0.011019382667064
13546,0.011095817868352
13551,0.011036509840462
13556,0.011079816305203001
13561,0.011037641232129
13566,0.011015691718739002
13571,0.011136551784622
13576,0.011038462001796001
13581,0.011182212584138
13586,0.010995465698049002
13591,0.011208100090594001
13596,0.010970240722934
13601,0.010996429638212001
13606,0.011100390651407001
13611,0.011070017383940001
13616,0.010963141300526
13621,0.011220889224925
13626,0.010993903271103
13631,0.011208359013535
13636,0.010936421622611001
13641,0.011014303915952001
13646,0.011051276462188
13651,0.011194997267625
13656,0.010982154580296001
13661,0.01108945432922
13666,0.011041745432153001
13671,0.011031744281933
13676,0.010977444385101
13681,0.011004080094098001
13686,0.011052277834582002
13691,0.016036423873055
13696,0.010956512762908
13701,0.010937591047447001
13706,0.010985853393344
13711,0.010947511856771001
13716,0.011049850889827
13721,0.011034335022166001
13726,0.010976825995512
13731,0.011277868985471002
13736,0.011229249242329
13741,0.011139012080626001
13746,0.011010128821642
13751,0.010966967918378001
13756,0.011063683936083
13761,0.011133205926417
13766,0.010974991963426
13771,0.011144973974947
13776,0.010964638576798
13781,0.01105571416086
13786,0.010981880566798
13791,0.011096146798306
13796,0.011164005984264001
13801,0.010976903973414
13806,0.010985327384228001
13811,0.011051128227641
13816,0.010961119384644
13821,0.011003400384491002
13826,0.010982434293987
13831,0.011120212342910002
13836,0.011016058345497001
13841,0.010989758398727002
13846,0.011024978940278
13851,0.011044787614566001
13856,0.011152775267941001
13861,0.01098317399239
13866,0.010999064311766001
13871,0.011040597070235001
13876,0.010983087646562001
13881,0.010978521938562
13886,0.011097584913689
13891,0.011082475447381002
13896,0.011153697369616002
13901,0.011058310778386002
13906,0.011050152116227
13911,0.010961240381584001
13916,0.010966200387723
13921,0.011008317280901
13926,0.010939960554031
13931,0.011037373349426002
13936,0.011058469459245001
13941,0.011111267025908
13946,0.011084731950219001
13951,0.011026417408022
13956,0.011082918412178
13961,0.011024789897889001
13966,0.011033200746660001
13971,0.011127981717102001
13976,0.011233780781678
13981,0.011047804855113
13986,0.011037002544241
13991,0.010957792041852
13996,0.011012456834255
14001,0.011120711319172001
14006,0.011106368170173
14011,0.010965273655749001
14016,0.011058827071380001
14021,0.011096315942347001
14026,0.010997818180617
14031,0.010995082101448
14036,0.011035010304438
14041,0.011004430043623
14046,0.011076155909528
14051,0.01108144422671
14056,0.011168620676034
14061,0.011085739130182001
14066,0.010994732022532
14071,0.011081129551454
14076,0.011047364941539
14081,0.011034696290578001
14086,0.010996490945048001
14091,0.011097699748768002
14096,0.011087221212701
14101,0.011015274628987002
14106,0.011071000657828001
14111,0.011032916074127002
14116,0.011000768822192001
14121,0.011108633610205
14126,0.011244646766960001
14131,0.011096746002135002
14136,0.010985008800438002
14141,0.011063720052744001
14146,0.011153019300258001
14151,0.010954805056341001
14156,0.01102671676768
14161,0.011149942733888
14166,0.011115528924271001
14171,0.011001394657679001
14176,0.011145692421084001
14181,0.011058759611803
14186,0.010969764500457
14191,0.011094053715373002
14196,0.011059255425059
14201,0.011036576263821
14206,0.010968588924557
14211,0.011069922707085001
14216,0.011065290188705001
14221,0.011012004118251002
14226,0.011058149335557
14231,0.010942221675298
14236,0.011045523178023
14241,0.01122151478858
14246,0.011001372642896001
14251,0.011036968514843001
14256,0.010968234459641001
14261,0.010991030818685
14266,0.011067692650606
14271,0.011056052717491001
14276,0.011102281494692001
14281,0.011065846897183
14286,0.010973133433773001
14291,0.010983829501648001
14296,0.011039275164824001
14301,0.011139724035740001
14306,0.011033058690974
14311,0.011052973513043001
14316,0.010955006325068
14321,0.011151406925368
14326,0.010955878695381002
14331,0.010987448802416
14336,0.011322246059167
14341,0.011041220548721
14346,0.011011957306756
14351,0.011204999473799
14356,0.011038288183835001
14361,0.010977533083035
14366,0.011045258791381001
14371,0.01103460554756
14376,0.011138625637691002
14381,0.011010095048298
14386,0.010967934939945
14391,0.011029759054459002
14396,0.011008173384192
14401,0.011033426499450001
14406,0.011022254284209
14411,0.011004196184113002
14416,0.010983570044952
14421,0.011017822459833002
14426,0.011016156283916001
14431,0.010953269157605
14436,0.011029487023466001
14441,0.010990067270205002
14446,0.010988961615925
14451,0.011258949381363001
14456,0.010988421564417001
14461,0.011140735802837
14466,0.011121133544015002
14471,0.011069096168828
14476,0.010988782435133002
14481,0.010980978641619002
14486,0.010975685613002
14491,0.010980180535865
14496,0.010972592257488001
14501,0.011012475805286
14506,0.010981996041405
14511,0.010944722413888
14516,0.011044437559497002
14521,0.011066087092651
14526,0.011070927076315
14531,0.01114791992524
14536,0.011028738949792
14541,0.011087882374478001
14546,0.010987280147967
14551,0.011037145476495001
14556,0.010964048870072001
14561,0.011083055732962001
14566,0.011014781749797
14571,0.010975102680555002
14576,0.010998301924978
14581,0.010995509017698002
14586,0.011049003802095001
14591,0.011087947982878
14596,0.011070978119754
14601,0.011071775381727001
14606,0.011107197640254
14611,0.011042038802465001
14616,0.011110093361907
14621,0.010974388423935002
14626,0.010967287955685
14631,0.011133671234373001
14636,0.010986231851364001
14641,0.010961098782096002
14646,0.01104529321141
14651,0.01104167865899
14656,0.010986234162373001
14661,0.010998170266577002
14666,0.011001475808493
14671,0.010962984795824
14676,0.011050638876595001
14681,0.011039618528831
14686,0.011103341996111
14691,0.011019538847291
14696,0.011042843357833001
14701,0.010974006699730001
14706,0.0110704791072
14711,0.010986532704999
14716,0.011065099862473001
14721,0.010967479783954001
14726,0.010949037575666001
14731,0.011094022831769001
14736,0.011160999859874001
14741,0.010961754526567
14746,0.011072571466669
14751,0.011089076355824
14756,0.011217232157350002
14761,0.010954877612966001
14766,0.011018949239583001
14771,0.011021972560131
14776,0.010991542875532001
14781,0.011042301498213001
14786,0.010960552523667
14791,0.011036338329671
14796,0.011062061493433
14801,0.010974797937208
14806,0.010941101468928
14811,0.010943410386425
14816,0.010992082452018001
14821,0.010942576947447
14826,0.011077393589238
14831,0.011002130111687
14836,0.011050776722318
14841,0.010968962791047001
14846,0.010998888840294001
14851,0.011044075182623
14856,0.011133451733297
14861,0.011081430732377
14866,0.010959441243287
14871,0.011009562830026002
14876,0.011049218678758
14881,0.010996913890860001
14886,0.011124136244007
14891,0.011075092529337001
14896,0.011060929920268001
14901,0.011122711968431
14906,0.010988815347723
14911,0.010968122068871001
14916,0.011166740076557002
14921,0.011003669979702
14926,0.010952891028465
14931,0.011040189709829
14936,0.010955148143338
14941,0.011135063103407
14946,0.010950894385643001
14951,0.011117309709447002
14956,0.011104208857853001
14961,0.011096965586031
14966,0.011041944162918002
14971,0.011000047541368001
14976,0.011028436811264001
14981,0.010996154754747
14986,0.011033362225086002
14991,0.011124224400271
14996,0.010963996633710001


==> dpg_s1s2_e0_error-fixed.csv <==
0,0.0504554691029878
1,0.0504554691029878
2,0.0573664248256112
8,0.0573664248256112
8,0.0573969722000478
13,0.0573969722000478
13,0.0574259231851999
15,0.0574259231851999
15,0.0581129958457438
41,0.0581129958457438
41,0.0581777095298802
158,0.0581777095298802
158,0.0666442440438066
7023,0.0666442440438066
7023,0.0773744792802419
20558,0.0773744792802419
20558,0.0910038036439952
46768,0.0910038036439952
46768,0.0939958206411707
51436,0.0939958206411707
51436,0.0989114874862384
63409,0.0989114874862384
63409,0.0989537319039154
100000,0.0989537319039154


==> dpg_s_regularization_s100_data.csv <==
0,0.25805603898722507
1,0.25805603898722507
1,0.6987990163851071
7,0.6987990163851071
7,0.8766661189293561
12,0.8766661189293561
12,0.9850980866373581
35,0.9850980866373581
35,0.9893997070582649
54,0.9893997070582649
54,0.9957064885967944
124,0.9957064885967944
124,0.9973503656707742
273,0.9973503656707742
273,0.9991244365866633
465,0.9991244365866633
465,0.9998893343026538
528,0.9998893343026538
528,1.0002191445108297
793,1.0002191445108297
793,1.001595340818443
1305,1.001595340818443
1305,1.0017254902327717
1799,1.0017254902327717
1799,1.0106430575828949
10000,1.0106430575828949


==> dpg_s_regularization_s10_data.csv <==
0,0.672606490483603
1,0.672606490483603
1,0.9881901641054053
9,0.9881901641054053
9,0.9966499472485143
17,0.9966499472485143
17,1.033547788292592
36,1.033547788292592
36,3.6240341718336686
338,3.6240341718336686
338,4.443528188654413
10000,4.443528188654413


==> dpg_s_regularization_s1_data.csv <==
0,0.689238373900569
1,0.689238373900569
1,10.560526102852517
29,10.560526102852517
29,14.330963738431176
36,14.330963738431176
36,91.58167919249017
338,91.58167919249017
338,882.2634597797479
3813,882.2634597797479
3813,1891.5967810103932
4171,1891.5967810103932
4171,24580.500022269105
10000,24580.500022269105


==> e0_vs_s_alpha0-0.6_alpha1-1.0.csv <==
10.825881801526394,0.640792125234697
26.434819088756548,0.4381730301270374
47.614805964039014,0.42929044894119944
72.61822012642595,0.41208545590745344
82.04791108138052,0.4060811534925348
91.92447758977286,0.4012465133654352
109.95064335402793,0.39625854025058216
113.59906794653043,0.3958520794533911
128.60319357194086,0.3963148896573709
135.54574581243193,0.39769104769732067
142.81990419992982,0.3999216232619912
173.08123596648417,0.4178637586262774
181.44982572721804,0.4252910117509615
185.92784935919755,0.42970405726352945
186.48514086528525,0.4302746630929993
188.36120248313318,0.4322303616142167
196.1168642059275,0.4408849420576192
197.7200724907514,0.442788398847815
201.53361469288885,0.4474736800795007
209.21279548250757,0.45758131765883825
211.1350340229137,0.46025219850314625
215.32185673882998,0.4662647030324709
216.8968945897492,0.46859575398330183
238.41410299552595,0.5042305888239561
249.8577317162161,0.5260591140015165
261.4822370502159,0.5502777338588727
286.5851958280118,0.6096088521112819
293.9257097314436,0.6287744897580756
327.56249839792883,0.7271099877299126
330.01334103033304,0.7349494277821537
332.9510169592566,0.7444668122161474
349.53370415647316,0.8006595311503042
354.67632200889966,0.8189380645081127
359.2927770244252,0.8356900336659354
366.91572605357186,0.8640633735176084
373.1439446176226,0.8879033136747545
373.29958450693715,0.8885066387474037
377.6173515965815,0.9053914074953978
428.58365673207055,1.1261852788573
439.4380421578609,1.1783256888177474
450.6106651935321,1.233871658794179
458.40842185702286,1.2737672487421858
476.0315018393383,1.367348648680678
477.3976386050975,1.3748009000114116
489.8078005932409,1.4438019717600903
501.8020016196186,1.5127226260998308
503.9188464402821,1.525114173925863
525.5132096230714,1.6554278249857735
528.491741417963,1.6739603039705588
535.1890824114631,1.7161254950091516
545.5512919788127,1.7827121682750435
553.7398153516281,1.8364894010144546
579.8418505790289,2.0147377459053066
594.3242404886058,2.1181191438867626
601.9147079241185,2.173580857458471
617.7967007881185,2.292469806060623
617.9219793453682,2.293422906540762
622.9854723664301,2.3321455678731122
642.787257249143,2.487333236085562
644.4522941349493,2.5006548142629152
657.3567731545902,2.605334449027905
667.8942735462888,2.6926973131594942
690.3197580026147,2.884257001994871
692.4222828166239,2.902610182834157
695.198445741979,2.926946921335705
706.6584732432384,3.028653448639791
729.9545011182826,3.241578191444633
742.055958934032,3.3554518963942397
746.2151419723856,3.395105245267345
747.1743511708723,3.404287719104965
747.2713864663322,3.4052174150265073
766.1879962639276,3.5892008252669734
777.0423226777156,3.697234706788048
781.1256913008696,3.7383419475221316
786.4055970004651,3.7918717502236006
792.2257855297853,3.8513718591609867
792.9675946359633,3.8589925390899813
800.0744664019022,3.9324275448806794
814.2730603090616,4.081448075318453
815.9321611207945,4.0990617213213785
846.8962112376148,4.435491684576558
860.4200392812952,4.587018932329572
869.9911630626322,4.69594403149179
875.2293831652439,4.756149719809601
886.3210211574394,4.885013238247632
899.0495660655424,5.035206780883083
902.3824707442477,5.074942447278483
905.0110333712191,5.106400291551315
930.8963321704563,5.421816743733834
931.6803307712624,5.431529349591594
933.9952362010935,5.4602623805414
938.1892936165858,5.512527986570301
949.5183851850207,5.655050341000628
952.4349158661726,5.692057772413763
953.7102270117955,5.708280778617475
958.624053564068,5.771020633985966
964.1315570324856,5.841778295130067
974.0111256753536,5.969865424376483
978.3652277521072,6.026788355430827
998.6678312652554,6.296030233356374


==> error_vs_DOFS_nhid-1.csv <==
DoF,Error
14153,0.021212457453962913
24473,0.009770116728416139
99293,0.00312824058257722
383093,0.002126613128520442


==> error_vs_DOFS_nhid-16.csv <==
DoF,Error
137513,0.020967298159181313
147833,0.009516458085891234
222653,0.001644112920299965
506453,4.890600297993159e-06


==> error_vs_DOFS_nhid-16_loss.csv <==
DoF,Error
137513,0.11858383495481106
147833,0.09263908426007748
222653,0.020227295909984667
506453,0.005054613016479326


==> error_vs_DOFS_nhid-1_loss.csv <==
DoF,Error
14153,0.12033945715216282
24473,0.09358122504699445
99293,0.040217577844048176
383093,0.028063123503014


==> error_vs_DOFS_nhid-2.csv <==
DoF,Error
22377,0.020864921586990198
32697,0.009570934692779807
107517,0.003304741005035542
391317,3.526054493007578e-05


==> error_vs_DOFS_nhid-2_loss.csv <==
DoF,Error
22377,0.1194678903552626
32697,0.09299769286870692
107517,0.042114833389329656
391317,0.006197371930091809


==> error_vs_DOFS_nhid-4.csv <==
DoF,Error
38825,0.020987600099351696
49145,0.00952552123649883
123965,0.0016621942846581027
407765,2.093078132361654e-05


==> error_vs_DOFS_nhid-4_loss.csv <==
DoF,Error
38825,0.11861575924137124
49145,0.09268939062053504
123965,0.020601969584915523
407765,0.0055371322992625645


==> error_vs_DOFS_nhid-8.csv <==
DoF,Error
71721,0.020944444486779762
82041,0.009553418186630438
156861,0.0016461327785410322
440661,1.753049500974639e-05


==> error_vs_DOFS_nhid-8_loss.csv <==
DoF,Error
71721,0.11861768434083884
82041,0.09267565127430098
156861,0.020269131180305166
440661,0.005251300889409387


==> fosls_Anorm_error_data.csv <==
0,0.9814629925116063
1,0.9814629925116063
1,0.9982174533452127
3,0.9982174533452127
3,0.9990254059106156
9,0.9990254059106156
9,0.9993002922464902
17,0.9993002922464902
17,0.9994931685710541
41,0.9994931685710541
41,0.9996544682084535
54,0.9996544682084535
54,0.9998341631522021
124,0.9998341631522021
124,0.9999614750763626
465,0.9999614750763626
465,0.9999791848580264
793,0.9999791848580264
793,0.9999866310109904
1305,0.9999866310109904
1305,0.9999954495680181
2289,0.9999954495680181
2289,0.999998140799893
2474,0.999998140799893
2474,0.9999998878131187
8714,0.9999998878131187
8714,0.9999999184639705
10000,0.9999999184639705


==> fosls_e0_error.csv <==
0,8.650133254225588e-05
1,8.650133254225588e-05
1,0.0002491613379099684
2,0.0002491613379099684
2,0.0004922218102662552
3,0.0004922218102662552
3,0.0011428444197598428
18,0.0011428444197598428
18,0.002837640003398561
21,0.002837640003398561
21,0.004174112510928145
26,0.004174112510928145
26,0.0046042170000291935
74,0.0046042170000291935
74,0.004618489249409933
113,0.004618489249409933
113,0.0046205885814824725
144,0.0046205885814824725
144,0.004621039342044257
158,0.004621039342044257
158,0.0806616654879764
7023,0.0806616654879764
7023,0.22784847789317705
20558,0.22784847789317705
20558,0.4988141796876855
46768,0.4988141796876855
46768,0.5714967437126411
51436,0.5714967437126411
51436,0.6973567215911737
63409,0.6973567215911737
63409,0.698507466092806
100000,0.698507466092806


==> fosls_l2_error_data.csv <==
0,0.07846641479519445
1,0.07846641479519445
1,4.9150179381557395
17,4.9150179381557395
17,9.799403668859279
54,9.799403668859279
54,20.45239848627696
338,20.45239848627696
338,23.50986895451935
1136,23.50986895451935
1136,209.66008738931458
2696,209.66008738931458
2696,5806.01943236406
5503,5806.01943236406
5503,10538.362408872823
10000,10538.362408872823


==> fosls_s_regularization_data.csv <==
0,1.0599294073068006
1,1.0599294073068006
1,5.913235391500952
17,5.913235391500952
17,10.798896837430334
54,10.798896837430334
54,21.452232649429156
338,21.452232649429156
338,24.505719295154144
1136,24.505719295154144
1136,210.65562633235854
2696,210.65562633235854
2696,5807.01460874105
5503,5807.01460874105
5503,10539.356542078363
10000,10539.356542078363


==> loss_vs_s_alpha0-0.6_alpha1-1.0.csv <==
10.825881801526394,100.71571812716422
26.434819088756548,4.045922799168828
47.614805964039014,1.4406005541032458
72.61822012642595,1.4305668513347811
82.04791108138052,1.4078979890625745
91.92447758977286,1.3864805548517365
109.95064335402793,1.3535254169764719
113.59906794653043,1.3478199321015167
128.60319357194086,1.3277696281367475
135.54574581243193,1.3203505419763673
142.81990419992982,1.3138384177452407
173.08123596648417,1.3006012773733966
181.44982572721804,1.3008835847576852
185.92784935919755,1.301736297817771
186.48514086528525,1.3018766438971192
188.36120248313318,1.3024047845168016
196.1168642059275,1.3054992307132656
197.7200724907514,1.306321901500806
201.53361469288885,1.3085307325562727
209.21279548250757,1.3140549948514773
211.1350340229137,1.3156629242952136
215.32185673882998,1.3194771170763944
216.8968945897492,1.3210226639862461
238.41410299552595,1.3481973292017138
249.8577317162161,1.3672503274834238
261.4822370502159,1.3898751186133893
286.5851958280118,1.449978094824187
293.9257097314436,1.4704578740250094
327.56249839792883,1.5811147403159675
330.01334103033304,1.5902561636969388
332.9510169592566,1.6014065047077246
349.53370415647316,1.6682964099406705
354.67632200889966,1.6904029724328902
359.2927770244252,1.7107972168083831
366.91572605357186,1.7456112992355395
373.1439446176226,1.7751078241646603
373.29958450693715,1.7758570447755986
377.6173515965815,1.7968775475424281
428.58365673207055,2.0793665420474827
439.4380421578609,2.1477130974081353
450.6106651935321,2.221065116505633
458.40842185702286,2.274064224739689
476.0315018393383,2.399307331800325
477.3976386050975,2.40933255105662
489.8078005932409,2.502488201908289
501.8020016196186,2.596091605838506
503.9188464402821,2.612975912983497
525.5132096230714,2.791461231465041
528.491741417963,2.8169725687200637
535.1890824114631,2.875126190999736
545.5512919788127,2.967258294924402
553.7398153516281,3.0419165174332248
579.8418505790289,3.2908165749361724
594.3242404886058,3.4360844728082665
601.9147079241185,3.5142653573538736
617.7967007881185,3.682394740469534
617.9219793453682,3.6837454023058878
622.9854723664301,3.7386574202704095
642.787257249143,3.9594070417868643
644.4522941349493,3.9784047723686395
657.3567731545902,4.127935337391649
667.8942735462888,4.253051376832987
690.3197580026147,4.5283344022573715
692.4222828166239,4.554772805991904
695.198445741979,4.589847177819905
706.6584732432384,4.736624450247547
729.9545011182826,5.044869707458922
742.055958934032,5.210216917147886
746.2151419723856,5.267870380301521
747.1743511708723,5.281226545441578
747.2713864663322,5.282578947883742
766.1879962639276,5.550607432295507
777.0423226777156,5.708343123352973
781.1256913008696,5.768426883427063
786.4055970004651,5.846719648171816
792.2257855297853,5.93381203810953
792.9675946359633,5.944971696004762
800.0744664019022,6.052566939463972
814.2730603090616,6.271217637799518
815.9321611207945,6.297087833862676
846.8962112376148,6.79222688267345
860.4200392812952,7.015821520356132
869.9911630626322,7.176760589595878
875.2293831652439,7.265787681567138
886.3210211574394,7.456506953239692
899.0495660655424,7.679070672745005
902.3824707442477,7.738000774922289
905.0110333712191,7.784668222577228
930.8963321704563,8.253238232150412
931.6803307712624,8.26768499178989
933.9952362010935,8.31042946875262
938.1892936165858,8.388205005900167
949.5183851850207,8.600439489254832
952.4349158661726,8.65558326824203
953.7102270117955,8.679761119453405
958.624053564068,8.773290632811534
964.1315570324856,8.87882034207922
974.0111256753536,9.069977350732506
978.3652277521072,9.154979532052252
998.6678312652554,9.557439554536106


==> min_max_alpha_curves_smooth.csv <==
x_0.1,y_0.1,x_0.5,y_0.5,x_1.0,y_1.0,x_5.0,y_5.0,x_10.0,y_10.0
0.3243396455087148,10,0.3243396455087148,0,0.3243396455087148,0,0.3243396455087148,0,0.3243396455087148,0
0.3376189673708397,12,0.3376189673708397,0,0.3376189673708397,0,0.3376189673708397,0,0.3376189673708397,0
0.35144197974863167,14,0.35144197974863167,0,0.35144197974863167,0,0.35144197974863167,0,0.35144197974863167,0
0.3658309427680139,18,0.3658309427680139,0,0.3658309427680139,0,0.3658309427680139,0,0.3658309427680139,0
0.3808090279432674,24,0.3808090279432674,0,0.3808090279432674,0,0.3808090279432674,0,0.3808090279432674,0
0.3964003554916774,31,0.3964003554916774,0,0.3964003554916774,0,0.3964003554916774,0,0.3964003554916774,0
0.4126300331759408,41,0.4126300331759408,0,0.4126300331759408,0,0.4126300331759408,0,0.4126300331759408,0
0.4295241967368841,55,0.4295241967368841,1,0.4295241967368841,0,0.4295241967368841,0,0.4295241967368841,0
0.4471100519816031,71,0.4471100519816031,1,0.4471100519816031,0,0.4471100519816031,0,0.4471100519816031,0
0.4654159185948031,93,0.4654159185948031,2,0.4654159185948031,0,0.4654159185948031,0,0.4654159185948031,0
0.4844712757438903,119,0.4844712757438903,2,0.4844712757438903,0,0.4844712757438903,0,0.4844712757438903,0
0.5043068095512568,152,0.5043068095512568,3,0.5043068095512568,0,0.5043068095512568,0,0.5043068095512568,0
0.5249544625102057,192,0.5249544625102057,4,0.5249544625102057,1,0.5249544625102057,0,0.5249544625102057,0
0.5464474849240952,240,0.5464474849240952,5,0.5464474849240952,1,0.5464474849240952,1,0.5464474849240952,0
0.568820488451537,297,0.568820488451537,7,0.568820488451537,1,0.568820488451537,1,0.568820488451537,1
0.5921095018438763,365,0.5921095018438763,9,0.5921095018438763,2,0.5921095018438763,1,0.5921095018438763,1
0.6163520289647121,444,0.6163520289647121,12,0.6163520289647121,3,0.6163520289647121,2,0.6163520289647121,2
0.6415871091848889,536,0.6415871091848889,15,0.6415871091848889,3,0.6415871091848889,2,0.6415871091848889,2
0.6678553802502203,641,0.6678553802502203,19,0.6678553802502203,4,0.6678553802502203,3,0.6678553802502203,3
0.6951991437231817,759,0.6951991437231817,23,0.6951991437231817,6,0.6951991437231817,4,0.6951991437231817,3
0.7236624331039605,892,0.7236624331039605,28,0.7236624331039605,7,0.7236624331039605,5,0.7236624331039605,4
0.7532910847405602,1038,0.7532910847405602,35,0.7532910847405602,9,0.7532910847405602,6,0.7532910847405602,6
0.7841328116421526,1198,0.7841328116421526,42,0.7841328116421526,11,0.7841328116421526,7,0.7841328116421526,7
0.816237280314544,1370,0.816237280314544,51,0.816237280314544,13,0.816237280314544,9,0.816237280314544,8
0.8496561907414873,1554,0.8496561907414873,60,0.8496561907414873,16,0.8496561907414873,11,0.8496561907414873,10
0.8844433596406407,1746,0.8844433596406407,72,0.8844433596406407,19,0.8844433596406407,13,0.8844433596406407,12
0.9206548071282453,1945,0.9206548071282453,84,0.9206548071282453,23,0.9206548071282453,16,0.9206548071282453,15
0.9583488469320842,2149,0.9583488469320842,99,0.9583488469320842,27,0.9583488469320842,19,0.9583488469320842,18
0.9975861802979971,2353,0.9975861802979971,115,0.9975861802979971,31,0.9975861802979971,22,0.9975861802979971,21
1.0384299937411763,2554,1.0384299937411763,133,1.0384299937411763,37,1.0384299937411763,26,1.0384299937411763,24
1.0809460607996602,2749,1.0809460607996602,153,1.0809460607996602,43,1.0809460607996602,30,1.0809460607996602,28
1.1252028479538811,2933,1.1252028479538811,175,1.1252028479538811,49,1.1252028479538811,34,1.1252028479538811,33
1.1712716248828419,3103,1.1712716248828419,199,1.1712716248828419,56,1.1712716248828419,39,1.1712716248828419,38
1.2192265792344688,3254,1.2192265792344688,225,1.2192265792344688,64,1.2192265792344688,45,1.2192265792344688,44
1.2691449360949685,3385,1.2691449360949685,253,1.2691449360949685,73,1.2691449360949685,51,1.2691449360949685,50
1.3211070823495747,3491,1.3211070823495747,282,1.3211070823495747,82,1.3211070823495747,58,1.3211070823495747,56
1.3751966961349527,3570,1.3751966961349527,314,1.3751966961349527,92,1.3751966961349527,65,1.3751966961349527,64
1.431500881591726,3620,1.431500881591726,348,1.431500881591726,103,1.431500881591726,73,1.431500881591726,72
1.4901103091341303,3640,1.4901103091341303,383,1.4901103091341303,114,1.4901103091341303,82,1.4901103091341303,80
1.551119361462674,3630,1.551119361462674,420,1.551119361462674,126,1.551119361462674,91,1.551119361462674,89
1.614626285554946,3590,1.614626285554946,458,1.614626285554946,139,1.614626285554946,100,1.614626285554946,99
1.6807333508793274,3521,1.6807333508793274,497,1.6807333508793274,153,1.6807333508793274,111,1.6807333508793274,109
1.7495470140863887,3425,1.7495470140863887,538,1.7495470140863887,167,1.7495470140863887,122,1.7495470140863887,120
1.82117809044319,3304,1.82117809044319,579,1.82117809044319,182,1.82117809044319,133,1.82117809044319,132
1.895741932286556,3162,1.895741932286556,622,1.895741932286556,197,1.895741932286556,145,1.895741932286556,144
1.9733586147826936,3001,1.9733586147826936,664,1.9733586147826936,213,1.9733586147826936,158,1.9733586147826936,157
2.0541531292923056,2825,2.0541531292923056,707,2.0541531292923056,230,2.0541531292923056,171,2.0541531292923056,170
2.138255584652579,2638,2.138255584652579,750,2.138255584652579,247,2.138255584652579,184,2.138255584652579,183
2.22580141670019,2444,2.22580141670019,792,2.22580141670019,264,2.22580141670019,199,2.22580141670019,197
2.3169316063727354,2246,2.3169316063727354,834,2.3169316063727354,282,2.3169316063727354,213,2.3169316063727354,212
2.4117929067398127,2047,2.4117929067398127,875,2.4117929067398127,300,2.4117929067398127,228,2.4117929067398127,227
2.5105380793293506,1851,2.5105380793293506,915,2.5105380793293506,318,2.5105380793293506,243,2.5105380793293506,242
2.613326140129767,1661,2.613326140129767,954,2.613326140129767,337,2.613326140129767,259,2.613326140129767,258
2.720322615664101,1479,2.720322615664101,992,2.720322615664101,356,2.720322615664101,275,2.720322615664101,273
2.8316998095484993,1306,2.8316998095484993,1028,2.8316998095484993,375,2.8316998095484993,291,2.8316998095484993,289
2.9476370799643106,1145,2.9476370799643106,1062,2.9476370799643106,394,2.9476370799643106,307,2.9476370799643106,305
3.068321128490621,995,3.068321128490621,1095,3.068321128490621,413,3.068321128490621,324,3.068321128490621,322
3.1939463007623545,859,3.1939463007623545,1125,3.1939463007623545,432,3.1939463007623545,341,3.1939463007623545,338
3.3247148994381117,735,3.3247148994381117,1153,3.3247148994381117,451,3.3247148994381117,357,3.3247148994381117,355
3.460837509981738,625,3.460837509981738,1179,3.460837509981738,470,3.460837509981738,374,3.460837509981738,371
3.602533339782253,527,3.602533339782253,1203,3.602533339782253,489,3.602533339782253,391,3.602533339782253,388
3.7500305711582396,441,3.7500305711582396,1224,3.7500305711582396,508,3.7500305711582396,407,3.7500305711582396,404
3.9035667288151683,366,3.9035667288151683,1243,3.9035667288151683,526,3.9035667288151683,424,3.9035667288151683,420
4.063389062347397,302,4.063389062347397,1259,4.063389062347397,545,4.063389062347397,440,4.063389062347397,437
4.22975494440081,247,4.22975494440081,1273,4.22975494440081,563,4.22975494440081,456,4.22975494440081,453
4.402932285137292,200,4.402932285137292,1284,4.402932285137292,580,4.402932285137292,473,4.402932285137292,469
4.583199963668465,162,4.583199963668465,1293,4.583199963668465,598,4.583199963668465,488,4.583199963668465,485
4.770848277153463,129,4.770848277153463,1300,4.770848277153463,615,4.770848277153463,504,4.770848277153463,501
4.96617940828397,103,4.96617940828397,1304,4.96617940828397,631,4.96617940828397,520,4.96617940828397,516
5.1695079119093075,81,5.1695079119093075,1306,5.1695079119093075,647,5.1695079119093075,535,5.1695079119093075,531
5.381161221585261,63,5.381161221585261,1306,5.381161221585261,662,5.381161221585261,550,5.381161221585261,546
5.601480176862333,49,5.601480176862333,1304,5.601480176862333,677,5.601480176862333,564,5.601480176862333,561
5.830819572162587,38,5.830819572162587,1300,5.830819572162587,692,5.830819572162587,579,5.830819572162587,576
6.069548728128948,29,6.069548728128948,1293,6.069548728128948,705,6.069548728128948,593,6.069548728128948,590
6.318052086367061,22,6.318052086367061,1286,6.318052086367061,719,6.318052086367061,606,6.318052086367061,603
6.576729828537448,16,6.576729828537448,1276,6.576729828537448,731,6.576729828537448,620,6.576729828537448,617
6.845998520794927,12,6.845998520794927,1265,6.845998520794927,743,6.845998520794927,633,6.845998520794927,630
7.1262917846131,9,7.1262917846131,1252,7.1262917846131,754,7.1262917846131,645,7.1262917846131,642
7.418060995074147,6,7.418060995074147,1238,7.418060995074147,764,7.418060995074147,657,7.418060995074147,655
7.721776007748467,4,7.721776007748467,1223,7.721776007748467,774,7.721776007748467,669,7.721776007748467,666
8.037925915334682,3,8.037925915334682,1206,8.037925915334682,783,8.037925915334682,680,8.037925915334682,677
8.367019835278478,2,8.367019835278478,1189,8.367019835278478,792,8.367019835278478,691,8.367019835278478,688
8.709587729638653,1,8.709587729638653,1171,8.709587729638653,799,8.709587729638653,702,8.709587729638653,698
9.06618125852064,1,9.06618125852064,1152,9.06618125852064,806,9.06618125852064,712,9.06618125852064,708
9.43737466845185,0,9.43737466845185,1132,9.43737466845185,813,9.43737466845185,721,9.43737466845185,717
9.823765717129461,0,9.823765717129461,1112,9.823765717129461,818,9.823765717129461,730,9.823765717129461,726
10.225976636029799,0,10.225976636029799,1091,10.225976636029799,824,10.225976636029799,738,10.225976636029799,734
10.644655132429524,0,10.644655132429524,1070,10.644655132429524,828,10.644655132429524,746,10.644655132429524,742
11.08047543245218,0,11.08047543245218,1049,11.08047543245218,832,11.08047543245218,754,11.08047543245218,749
11.534139366819856,0,11.534139366819856,1028,11.534139366819856,835,11.534139366819856,761,11.534139366819856,756
12.006377501058344,0,12.006377501058344,1006,12.006377501058344,838,12.006377501058344,767,12.006377501058344,762
12.497950311975915,0,12.497950311975915,984,12.497950311975915,840,12.497950311975915,773,12.497950311975915,768
13.009649412310266,0,13.009649412310266,963,13.009649412310266,842,13.009649412310266,779,13.009649412310266,773
13.542298825515685,0,13.542298825515685,941,13.542298825515685,843,13.542298825515685,784,13.542298825515685,778
14.09675631274343,0,14.09675631274343,920,14.09675631274343,844,14.09675631274343,788,14.09675631274343,782
14.673914754152138,0,14.673914754152138,899,14.673914754152138,844,14.673914754152138,792,14.673914754152138,786
15.274703586772764,0,15.274703586772764,878,15.274703586772764,844,15.274703586772764,796,15.274703586772764,789
15.90009030124353,0,15.90009030124353,858,15.90009030124353,843,15.90009030124353,799,15.90009030124353,792
16.551081999825097,0,16.551081999825097,837,16.551081999825097,842,16.551081999825097,801,16.551081999825097,794
17.228727018205053,0,17.228727018205053,817,17.228727018205053,841,17.228727018205053,804,17.228727018205053,796
17.93411661370329,0,17.93411661370329,798,17.93411661370329,839,17.93411661370329,806,17.93411661370329,797
18.66838672259704,0,18.66838672259704,778,18.66838672259704,837,18.66838672259704,807,18.66838672259704,799
19.43271978939545,0,19.43271978939545,760,19.43271978939545,834,19.43271978939545,808,19.43271978939545,799
20.228346671009376,0,20.228346671009376,741,20.228346671009376,831,20.228346671009376,809,20.228346671009376,800
21.05654861888306,0,21.05654861888306,723,21.05654861888306,827,21.05654861888306,809,21.05654861888306,800
21.9186593422794,0,21.9186593422794,705,21.9186593422794,824,21.9186593422794,809,21.9186593422794,800
22.816067156041644,0,22.816067156041644,688,22.816067156041644,820,22.816067156041644,808,22.816067156041644,799
23.75021721629011,0,23.75021721629011,671,23.75021721629011,815,23.75021721629011,808,23.75021721629011,798
24.72261384765419,0,24.72261384765419,654,24.72261384765419,810,24.72261384765419,806,24.72261384765419,797
25.734822965787444,0,25.734822965787444,638,25.734822965787444,805,25.734822965787444,805,25.734822965787444,795
26.788474599066777,0,26.788474599066777,622,26.788474599066777,800,26.788474599066777,803,26.788474599066777,794
27.88526551353673,0,27.88526551353673,606,27.88526551353673,795,27.88526551353673,800,27.88526551353673,791
29.026961945325898,0,29.026961945325898,591,29.026961945325898,789,29.026961945325898,798,29.026961945325898,789
30.215402444935663,0,30.215402444935663,576,30.215402444935663,783,30.215402444935663,795,30.215402444935663,787
31.452500837981642,0,31.452500837981642,561,31.452500837981642,777,31.452500837981642,791,31.452500837981642,784
32.74024930715573,0,32.74024930715573,546,32.74024930715573,770,32.74024930715573,787,32.74024930715573,781
34.080721600371746,0,34.080721600371746,532,34.080721600371746,764,34.080721600371746,783,34.080721600371746,777
35.47607637026109,0,35.47607637026109,518,35.47607637026109,757,35.47607637026109,779,35.47607637026109,774
36.92856065039625,0,36.92856065039625,505,36.92856065039625,750,36.92856065039625,774,36.92856065039625,770
38.440513473839886,0,38.440513473839886,492,38.440513473839886,743,38.440513473839886,769,38.440513473839886,766
40.01436963984706,0,40.01436963984706,478,40.01436963984706,736,40.01436963984706,764,40.01436963984706,761
41.65266363478606,0,41.65266363478606,466,41.65266363478606,728,41.65266363478606,758,41.65266363478606,757
43.35803371359218,0,43.35803371359218,453,43.35803371359218,721,43.35803371359218,753,43.35803371359218,752
45.13322614832702,0,45.13322614832702,441,45.13322614832702,714,45.13322614832702,747,45.13322614832702,747
46.9810996506849,0,46.9810996506849,429,46.9810996506849,706,46.9810996506849,741,46.9810996506849,741
48.90462997556851,0,48.90462997556851,418,48.90462997556851,699,48.90462997556851,734,48.90462997556851,735
50.90691471314694,0,50.90691471314694,407,50.90691471314694,691,50.90691471314694,728,50.90691471314694,729
52.99117827711341,0,52.99117827711341,396,52.99117827711341,684,52.99117827711341,721,52.99117827711341,723
55.160777097175384,0,55.160777097175384,386,55.160777097175384,676,55.160777097175384,714,55.160777097175384,717
57.41920502413886,0,57.41920502413886,375,57.41920502413886,669,57.41920502413886,707,57.41920502413886,710
59.770098956291214,0,59.770098956291214,366,59.770098956291214,661,59.770098956291214,700,59.770098956291214,704
62.217244696142885,0,62.217244696142885,356,62.217244696142885,654,62.217244696142885,693,62.217244696142885,697
64.76458304695964,0,64.76458304695964,347,64.76458304695964,646,64.76458304695964,686,64.76458304695964,690
67.41621615890303,0,67.41621615890303,338,67.41621615890303,639,67.41621615890303,679,67.41621615890303,682
70.17641413499842,0,70.17641413499842,330,70.17641413499842,631,70.17641413499842,672,70.17641413499842,675
73.04962190756899,0,73.04962190756899,322,73.04962190756899,624,73.04962190756899,665,73.04962190756899,668
76.04046639620886,0,76.04046639620886,314,76.04046639620886,616,76.04046639620886,657,76.04046639620886,660
79.15376395882276,0,79.15376395882276,306,79.15376395882276,608,79.15376395882276,650,79.15376395882276,653
82.3945281477311,0,82.3945281477311,299,82.3945281477311,601,82.3945281477311,643,82.3945281477311,645
85.76797778332991,0,85.76797778332991,292,85.76797778332991,593,85.76797778332991,635,85.76797778332991,638
89.27954535830841,0,89.27954535830841,285,89.27954535830841,586,89.27954535830841,628,89.27954535830841,630
92.93488578595682,0,92.93488578595682,279,92.93488578595682,578,92.93488578595682,621,92.93488578595682,623
96.73988550665354,0,96.73988550665354,272,96.73988550665354,570,96.73988550665354,614,96.73988550665354,615
100.70067196719567,0,100.70067196719567,266,100.70067196719567,563,100.70067196719567,607,100.70067196719567,608
104.8236234882385,0,104.8236234882385,260,104.8236234882385,555,104.8236234882385,599,104.8236234882385,600
109.11537953573384,0,109.11537953573384,254,109.11537953573384,547,109.11537953573384,592,109.11537953573384,593
113.58285141290837,0,113.58285141290837,248,113.58285141290837,540,113.58285141290837,585,113.58285141290837,586
118.23323338999967,0,118.23323338999967,243,118.23323338999967,532,118.23323338999967,578,118.23323338999967,578
123.07401428967337,0,123.07401428967337,237,123.07401428967337,524,123.07401428967337,570,123.07401428967337,571
128.11298954677744,0,128.11298954677744,232,128.11298954677744,517,128.11298954677744,563,128.11298954677744,564
133.358273761855,0,133.358273761855,227,133.358273761855,509,133.358273761855,556,133.358273761855,557
138.81831376863076,0,138.81831376863076,222,138.81831376863076,502,138.81831376863076,549,138.81831376863076,550
144.50190223651526,0,144.50190223651526,217,144.50190223651526,494,144.50190223651526,541,144.50190223651526,543
150.4181918300316,0,150.4181918300316,212,150.4181918300316,487,150.4181918300316,534,150.4181918300316,536
156.57670994796592,0,156.57670994796592,207,156.57670994796592,479,156.57670994796592,527,156.57670994796592,529
162.98737406597849,0,162.98737406597849,203,162.98737406597849,472,162.98737406597849,520,162.98737406597849,522
169.66050770738076,0,169.66050770738076,198,169.66050770738076,464,169.66050770738076,512,169.66050770738076,516
176.6068570677992,0,176.6068570677992,194,176.6068570677992,457,176.6068570677992,505,176.6068570677992,509
183.83760832049666,0,183.83760832049666,189,183.83760832049666,450,183.83760832049666,498,183.83760832049666,502
191.36440563021844,0,191.36440563021844,185,191.36440563021844,443,191.36440563021844,491,191.36440563021844,495
199.19936990457393,0,199.19936990457393,181,199.19936990457393,436,199.19936990457393,483,199.19936990457393,488
207.35511831314847,0,207.35511831314847,177,207.35511831314847,428,207.35511831314847,476,207.35511831314847,481
215.84478460577964,0,215.84478460577964,173,215.84478460577964,421,215.84478460577964,469,215.84478460577964,475
224.6820402627176,0,224.6820402627176,169,224.6820402627176,414,224.6820402627176,462,224.6820402627176,468
233.8811165107287,0,233.8811165107287,165,233.8811165107287,407,233.8811165107287,455,233.8811165107287,461
243.45682724059589,0,243.45682724059589,161,243.45682724059589,401,243.45682724059589,448,243.45682724059589,454
253.42459286292316,0,253.42459286292316,157,253.42459286292316,394,253.42459286292316,441,253.42459286292316,448
263.80046514065947,0,263.80046514065947,154,263.80046514065947,387,263.80046514065947,435,263.80046514065947,441
274.601153038331,0,274.601153038331,150,274.601153038331,381,274.601153038331,428,274.601153038331,434
285.84404962961025,0,285.84404962961025,147,285.84404962961025,374,285.84404962961025,421,285.84404962961025,428
297.54726010655094,0,297.54726010655094,144,297.54726010655094,368,297.54726010655094,415,297.54726010655094,421
309.7296309355963,0,309.7296309355963,140,309.7296309355963,361,309.7296309355963,408,309.7296309355963,415
322.41078020731055,0,322.41078020731055,137,322.41078020731055,355,322.41078020731055,402,322.41078020731055,408
335.61112922870893,0,335.61112922870893,134,335.61112922870893,349,335.61112922870893,395,335.61112922870893,402
349.3519354090607,0,349.3519354090607,131,349.3519354090607,343,349.3519354090607,389,349.3519354090607,395
363.65532649212383,0,363.65532649212383,129,363.65532649212383,337,363.65532649212383,383,363.65532649212383,389
378.54433618993846,0,378.54433618993846,126,378.54433618993846,331,378.54433618993846,377,378.54433618993846,383
394.0429412755616,0,394.0429412755616,123,394.0429412755616,325,394.0429412755616,370,394.0429412755616,377
410.1761001944762,0,410.1761001944762,121,410.1761001944762,319,410.1761001944762,364,410.1761001944762,371
426.9697932568537,0,426.9697932568537,118,426.9697932568537,314,426.9697932568537,358,426.9697932568537,364
444.45106447539297,0,444.45106447539297,116,444.45106447539297,308,444.45106447539297,352,444.45106447539297,358
462.64806511611215,0,462.64806511611215,114,462.64806511611215,303,462.64806511611215,346,462.64806511611215,353
481.59009903222517,0,481.59009903222517,112,481.59009903222517,297,481.59009903222517,341,481.59009903222517,347
501.307669854105,0,501.307669854105,110,501.307669854105,292,501.307669854105,335,501.307669854105,341
521.8325301113309,0,521.8325301113309,108,521.8325301113309,287,521.8325301113309,329,521.8325301113309,335
543.1977323659199,0,543.1977323659199,106,543.1977323659199,281,543.1977323659199,324,543.1977323659199,330
565.4376824390896,0,565.4376824390896,104,565.4376824390896,276,565.4376824390896,318,565.4376824390896,324
588.5881948172652,0,588.5881948172652,102,588.5881948172652,271,588.5881948172652,313,588.5881948172652,319
612.6865503265533,0,612.6865503265533,100,612.6865503265533,266,612.6865503265533,307,612.6865503265533,313
637.7715561685626,0,637.7715561685626,98,637.7715561685626,261,637.7715561685626,302,637.7715561685626,308
663.8836084142481,0,663.8836084142481,96,663.8836084142481,256,663.8836084142481,297,663.8836084142481,303
691.0647570564198,0,691.0647570564198,94,691.0647570564198,252,691.0647570564198,292,691.0647570564198,297
719.3587737256731,0,719.3587737256731,93,719.3587737256731,247,719.3587737256731,287,719.3587737256731,292
748.8112221787869,0,748.8112221787869,91,748.8112221787869,242,748.8112221787869,282,748.8112221787869,287
779.4695316731041,0,779.4695316731041,89,779.4695316731041,238,779.4695316731041,278,779.4695316731041,282
811.3830733450513,0,811.3830733450513,88,811.3830733450513,233,811.3830733450513,273,811.3830733450513,277
844.6032397157994,0,844.6032397157994,86,844.6032397157994,229,844.6032397157994,268,844.6032397157994,273
879.183527452095,0,879.183527452095,85,879.183527452095,224,879.183527452095,264,879.183527452095,268
915.1796235155375,0,915.1796235155375,83,915.1796235155375,220,915.1796235155375,260,915.1796235155375,263
952.6494948390377,0,952.6494948390377,81,952.6494948390377,216,952.6494948390377,255,952.6494948390377,258
991.6534816748637,0,991.6534816748637,80,991.6534816748637,211,991.6534816748637,251,991.6534816748637,254
1032.254394764606,0,1032.254394764606,78,1032.254394764606,207,1032.254394764606,247,1032.254394764606,249
1074.5176164875384,0,1074.5176164875384,77,1074.5176164875384,203,1074.5176164875384,243,1074.5176164875384,245
1118.5112061502546,0,1118.5112061502546,75,1118.5112061502546,200,1118.5112061502546,239,1118.5112061502546,240
1164.3060095871467,0,1164.3060095871467,74,1164.3060095871467,196,1164.3060095871467,235,1164.3060095871467,236
1211.975773248212,0,1211.975773248212,72,1211.975773248212,192,1211.975773248212,231,1211.975773248212,232
1261.5972629579185,0,1261.5972629579185,71,1261.5972629579185,188,1261.5972629579185,227,1261.5972629579185,227
1313.2503875363745,0,1313.2503875363745,69,1313.2503875363745,185,1313.2503875363745,224,1313.2503875363745,223
1367.0183274818694,0,1367.0183274818694,68,1367.0183274818694,182,1367.0183274818694,220,1367.0183274818694,219
1422.9876689220227,0,1422.9876689220227,67,1422.9876689220227,178,1422.9876689220227,216,1422.9876689220227,215
1481.248543049243,0,1481.248543049243,65,1481.248543049243,175,1481.248543049243,212,1481.248543049243,211
1541.8947712650465,0,1541.8947712650465,64,1541.8947712650465,172,1541.8947712650465,209,1541.8947712650465,207
1605.0240162669675,0,1605.0240162669675,63,1605.0240162669675,169,1605.0240162669675,205,1605.0240162669675,203
1670.737939321362,0,1670.737939321362,61,1670.737939321362,166,1670.737939321362,201,1670.737939321362,199
1739.1423639753802,0,1739.1423639753802,60,1739.1423639753802,163,1739.1423639753802,198,1739.1423639753802,195
1810.3474464717335,0,1810.3474464717335,59,1810.3474464717335,160,1810.3474464717335,194,1810.3474464717335,191
1884.4678531406987,0,1884.4678531406987,58,1884.4678531406987,157,1884.4678531406987,190,1884.4678531406987,187
1961.6229450550181,0,1961.6229450550181,57,1961.6229450550181,155,1961.6229450550181,187,1961.6229450550181,184
2041.9369702450558,0,2041.9369702450558,55,2041.9369702450558,152,2041.9369702450558,183,2041.9369702450558,180
2125.5392637837526,0,2125.5392637837526,54,2125.5392637837526,149,2125.5392637837526,180,2125.5392637837526,177
2212.564456063585,0,2212.564456063585,53,2212.564456063585,147,2212.564456063585,176,2212.564456063585,173
2303.1526896009373,0,2303.1526896009373,52,2303.1526896009373,144,2303.1526896009373,173,2303.1526896009373,170
2397.4498447170163,0,2397.4498447170163,51,2397.4498447170163,142,2397.4498447170163,169,2397.4498447170163,167
2495.6077744587365,0,2495.6077744587365,50,2495.6077744587365,139,2495.6077744587365,166,2495.6077744587365,163
2597.784549137885,0,2597.784549137885,49,2597.784549137885,137,2597.784549137885,162,2597.784549137885,160
2704.1447108823727,0,2704.1447108823727,48,2704.1447108823727,134,2704.1447108823727,159,2704.1447108823727,157
2814.8595386094835,0,2814.8595386094835,47,2814.8595386094835,132,2814.8595386094835,156,2814.8595386094835,154
2930.107323847823,0,2930.107323847823,46,2930.107323847823,130,2930.107323847823,153,2930.107323847823,151
3050.073657852154,0,3050.073657852154,46,3050.073657852154,127,3050.073657852154,149,3050.073657852154,148
3174.951730473464,0,3174.951730473464,45,3174.951730473464,125,3174.951730473464,146,3174.951730473464,146
3304.9426412655703,0,3304.9426412655703,44,3304.9426412655703,123,3304.9426412655703,143,3304.9426412655703,143
3440.2557233292564,0,3440.2557233292564,43,3440.2557233292564,121,3440.2557233292564,140,3440.2557233292564,140
3581.108880415413,0,3581.108880415413,42,3581.108880415413,119,3581.108880415413,137,3581.108880415413,138
3727.7289378301084,0,3727.7289378301084,41,3727.7289378301084,116,3727.7289378301084,134,3727.7289378301084,135
3880.3520077066296,0,3880.3520077066296,40,3880.3520077066296,114,3880.3520077066296,131,3880.3520077066296,132
4039.22386923271,0,4039.22386923271,39,4039.22386923271,112,4039.22386923271,128,4039.22386923271,130
4204.600364445279,0,4204.600364445279,39,4204.600364445279,110,4204.600364445279,125,4204.600364445279,128
4376.747810230089,0,4376.747810230089,38,4376.747810230089,108,4376.747810230089,122,4376.747810230089,125
4555.9434271897,0,4555.9434271897,37,4555.9434271897,106,4555.9434271897,120,4555.9434271897,123
4742.475786070441,0,4742.475786070441,36,4742.475786070441,104,4742.475786070441,117,4742.475786070441,121
4936.645272467288,0,4936.645272467288,35,4936.645272467288,102,4936.645272467288,114,4936.645272467288,118
5138.7645705549785,0,5138.7645705549785,35,5138.7645705549785,100,5138.7645705549785,112,5138.7645705549785,116
5349.159166624338,0,5349.159166624338,34,5349.159166624338,98,5349.159166624338,110,5349.159166624338,114
5568.167873234739,0,5568.167873234739,33,5568.167873234739,96,5568.167873234739,107,5568.167873234739,112
5796.143374826759,0,5796.143374826759,32,5796.143374826759,94,5796.143374826759,105,5796.143374826759,110
6033.452795673613,0,6033.452795673613,32,6033.452795673613,93,6033.452795673613,103,6033.452795673613,108
6280.478291086057,0,6280.478291086057,31,6280.478291086057,91,6280.478291086057,101,6280.478291086057,106
6537.61766282277,0,6537.61766282277,30,6537.61766282277,89,6537.61766282277,99,6537.61766282277,104
6805.284999697266,0,6805.284999697266,30,6805.284999697266,87,6805.284999697266,97,6805.284999697266,102
7083.911344412938,0,7083.911344412938,29,7083.911344412938,86,7083.911344412938,95,7083.911344412938,100
7373.945387700098,0,7373.945387700098,29,7373.945387700098,84,7373.945387700098,93,7373.945387700098,98
7675.854190872826,0,7675.854190872826,28,7675.854190872826,83,7675.854190872826,92,7675.854190872826,96
7990.123937969172,0,7990.123937969172,27,7990.123937969172,81,7990.123937969172,90,7990.123937969172,95
8317.26071868601,0,8317.26071868601,27,8317.26071868601,80,8317.26071868601,88,8317.26071868601,93
8657.791343369297,0,8657.791343369297,26,8657.791343369297,78,8657.791343369297,87,8657.791343369297,91
9012.264191372178,0,9012.264191372178,26,9012.264191372178,77,9012.264191372178,85,9012.264191372178,89
9381.250094147106,0,9381.250094147106,25,9381.250094147106,76,9381.250094147106,84,9381.250094147106,87
9765.343254494106,0,9765.343254494106,24,9765.343254494106,74,9765.343254494106,82,9765.343254494106,86
10165.162203445483,0,10165.162203445483,24,10165.162203445483,73,10165.162203445483,81,10165.162203445483,84
10581.350796327915,0,10581.350796327915,23,10581.350796327915,72,10581.350796327915,79,10581.350796327915,82
11014.57924960597,0,11014.57924960597,23,11014.57924960597,71,11014.57924960597,78,11014.57924960597,81
11465.545220176695,0,11465.545220176695,22,11465.545220176695,69,11465.545220176695,76,11465.545220176695,79
11934.974928853433,0,11934.974928853433,22,11934.974928853433,68,11934.974928853433,75,11934.974928853433,77
12423.624329848037,0,12423.624329848037,22,12423.624329848037,67,12423.624329848037,73,12423.624329848037,76
12932.280328134697,0,12932.280328134697,21,12932.280328134697,66,12932.280328134697,72,12932.280328134697,74
13461.762046655942,0,13461.762046655942,21,13461.762046655942,64,13461.762046655942,70,13461.762046655942,73
14012.92214541136,0,14012.92214541136,20,14012.92214541136,63,14012.92214541136,69,14012.92214541136,71
14586.648194553305,0,14586.648194553305,20,14586.648194553305,62,14586.648194553305,68,14586.648194553305,70
15183.864103700775,0,15183.864103700775,20,15183.864103700775,61,15183.864103700775,66,15183.864103700775,68
15805.531609773165,0,15805.531609773165,19,15805.531609773165,60,15805.531609773165,65,15805.531609773165,67
16452.65182573989,0,16452.65182573989,19,16452.65182573989,59,16452.65182573989,64,16452.65182573989,66
17126.26685277984,0,17126.26685277984,18,17126.26685277984,57,17126.26685277984,62,17126.26685277984,65
17827.461458446982,0,17827.461458446982,18,17827.461458446982,56,17827.461458446982,61,17827.461458446982,63
18557.364823544485,0,18557.364823544485,18,18557.364823544485,55,18557.364823544485,60,18557.364823544485,62
19317.15236052044,0,19317.15236052044,17,19317.15236052044,54,19317.15236052044,59,19317.15236052044,61
20108.047606313517,0,20108.047606313517,17,20108.047606313517,53,20108.047606313517,57,20108.047606313517,60
20931.32419269676,0,20931.32419269676,17,20931.32419269676,52,20931.32419269676,56,20931.32419269676,59
21788.307897292416,0,21788.307897292416,16,21788.307897292416,51,21788.307897292416,55,21788.307897292416,58
22680.37877856076,0,22680.37877856076,16,22680.37877856076,50,22680.37877856076,54,22680.37877856076,57
23608.973398200997,0,23608.973398200997,16,23608.973398200997,49,23608.973398200997,53,23608.973398200997,56
24575.58713454313,0,24575.58713454313,15,24575.58713454313,48,24575.58713454313,52,24575.58713454313,55
25581.77659065614,0,25581.77659065614,15,25581.77659065614,47,25581.77659065614,51,25581.77659065614,54
26629.16210105057,0,26629.16210105057,15,26629.16210105057,46,26629.16210105057,50,26629.16210105057,53
27719.43034101214,0,27719.43034101214,14,27719.43034101214,45,27719.43034101214,49,27719.43034101214,52
28854.33704276827,0,28854.33704276827,14,28854.33704276827,45,28854.33704276827,48,28854.33704276827,51
30035.709822861707,0,30035.709822861707,14,30035.709822861707,44,30035.709822861707,47,30035.709822861707,50
31265.451125284286,0,31265.451125284286,14,31265.451125284286,43,31265.451125284286,46,31265.451125284286,49
32545.54128511036,0,32545.54128511036,13,32545.54128511036,42,32545.54128511036,45,32545.54128511036,48
33878.04171756347,0,33878.04171756347,13,33878.04171756347,41,33878.04171756347,45,33878.04171756347,47
35265.09823765186,0,35265.09823765186,13,35265.09823765186,40,35265.09823765186,44,35265.09823765186,46
36708.94451571859,0,36708.94451571859,13,36708.94451571859,40,36708.94451571859,43,36708.94451571859,45
38211.90567447099,0,38211.90567447099,12,38211.90567447099,39,38211.90567447099,42,38211.90567447099,44
39776.40203328205,0,39776.40203328205,12,39776.40203328205,38,39776.40203328205,41,39776.40203328205,43
41404.953005793475,0,41404.953005793475,12,41404.953005793475,37,41404.953005793475,41,41404.953005793475,42
43100.181157096704,0,43100.181157096704,12,43100.181157096704,36,43100.181157096704,40,43100.181157096704,41
44864.816427025784,0,44864.816427025784,11,44864.816427025784,35,44864.816427025784,39,44864.816427025784,40
46701.70052636298,0,46701.70052636298,11,46701.70052636298,35,46701.70052636298,38,46701.70052636298,40
48613.791513036624,0,48613.791513036624,11,48613.791513036624,34,48613.791513036624,37,48613.791513036624,39
50604.16855568065,0,50604.16855568065,11,50604.16855568065,33,50604.16855568065,37,50604.16855568065,38
52676.036892226766,0,52676.036892226766,11,52676.036892226766,32,52676.036892226766,36,52676.036892226766,37
54832.73299151464,0,54832.73299151464,10,54832.73299151464,31,54832.73299151464,35,54832.73299151464,36
57077.729926231725,0,57077.729926231725,10,57077.729926231725,31,57077.729926231725,35,57077.729926231725,35
59414.64296583577,0,59414.64296583577,10,59414.64296583577,30,59414.64296583577,34,59414.64296583577,34
61847.23539846628,0,61847.23539846628,10,61847.23539846628,29,61847.23539846628,33,61847.23539846628,33
64379.42459122028,0,64379.42459122028,10,64379.42459122028,28,64379.42459122028,33,64379.42459122028,33
67015.28829855185,0,67015.28829855185,10,67015.28829855185,28,67015.28829855185,32,67015.28829855185,32
69759.07122895418,0,69759.07122895418,9,69759.07122895418,27,69759.07122895418,31,69759.07122895418,31
72615.19188049903,0,72615.19188049903,9,72615.19188049903,26,72615.19188049903,31,72615.19188049903,30
75588.24965624107,0,75588.24965624107,9,75588.24965624107,26,75588.24965624107,30,75588.24965624107,30
78683.03227094581,0,78683.03227094581,9,78683.03227094581,25,78683.03227094581,30,78683.03227094581,29
81904.52346106859,0,81904.52346106859,9,81904.52346106859,25,81904.52346106859,29,81904.52346106859,28
85257.91101040007,0,85257.91101040007,8,85257.91101040007,24,85257.91101040007,29,85257.91101040007,28
88748.59510430336,0,88748.59510430336,8,88748.59510430336,24,88748.59510430336,28,88748.59510430336,27
92382.19702599557,0,92382.19702599557,8,92382.19702599557,23,92382.19702599557,28,92382.19702599557,27
96164.56820887787,0,96164.56820887787,8,96164.56820887787,23,96164.56820887787,27,96164.56820887787,26
100101.799659492,0,100101.799659492,8,100101.799659492,22,100101.799659492,27,100101.799659492,26
104200.23176627744,0,104200.23176627744,8,104200.23176627744,22,104200.23176627744,26,104200.23176627744,25
108466.46450992525,0,108466.46450992525,8,108466.46450992525,21,108466.46450992525,26,108466.46450992525,25
112907.36809177039,0,112907.36809177039,7,112907.36809177039,21,112907.36809177039,25,112907.36809177039,24
117530.09399733883,0,117530.09399733883,7,117530.09399733883,20,117530.09399733883,25,117530.09399733883,24
122342.08651286544,0,122342.08651286544,7,122342.08651286544,20,122342.08651286544,25,122342.08651286544,23
127351.09471332809,0,127351.09471332809,7,127351.09471332809,19,127351.09471332809,24,127351.09471332809,23
132565.18494130418,0,132565.18494130418,7,132565.18494130418,19,132565.18494130418,24,132565.18494130418,22
137992.75379674457,0,137992.75379674457,7,137992.75379674457,18,137992.75379674457,23,137992.75379674457,22
143642.54165858243,0,143642.54165858243,7,143642.54165858243,18,143642.54165858243,23,143642.54165858243,21
149523.64675995288,0,149523.64675995288,6,149523.64675995288,18,149523.64675995288,22,149523.64675995288,21
155645.53983968962,0,155645.53983968962,6,155645.53983968962,17,155645.53983968962,22,155645.53983968962,21
162018.07939369202,0,162018.07939369202,6,162018.07939369202,17,162018.07939369202,21,162018.07939369202,20
168651.52755072384,0,168651.52755072384,6,168651.52755072384,17,168651.52755072384,21,168651.52755072384,20
175556.56659820888,0,175556.56659820888,6,175556.56659820888,16,175556.56659820888,20,175556.56659820888,19
182744.31618463612,0,182744.31618463612,6,182744.31618463612,16,182744.31618463612,20,182744.31618463612,19
190226.3512262773,0,190226.3512262773,6,190226.3512262773,16,190226.3512262773,19,190226.3512262773,19
198014.720547053,0,198014.720547053,6,198014.720547053,15,198014.720547053,19,198014.720547053,18
206121.966281563,0,206121.966281563,5,206121.966281563,15,206121.966281563,19,206121.966281563,18
214561.14407252896,0,214561.14407252896,5,214561.14407252896,15,214561.14407252896,18,214561.14407252896,18
223345.84409517326,0,223345.84409517326,5,223345.84409517326,15,223345.84409517326,18,223345.84409517326,17
232490.21294239166,0,232490.21294239166,5,232490.21294239166,14,232490.21294239166,17,232490.21294239166,17
242008.97640596275,0,242008.97640596275,5,242008.97640596275,14,242008.97640596275,17,242008.97640596275,16
251917.46319048014,0,251917.46319048014,5,251917.46319048014,14,251917.46319048014,17,251917.46319048014,16
262231.629598196,0,262231.629598196,5,262231.629598196,14,262231.629598196,16,262231.629598196,16
272968.08522452635,0,272968.08522452635,4,272968.08522452635,13,272968.08522452635,16,272968.08522452635,16
284144.1197055994,0,284144.1197055994,4,284144.1197055994,13,284144.1197055994,16,284144.1197055994,15
295777.7305609192,0,295777.7305609192,4,295777.7305609192,13,295777.7305609192,15,295777.7305609192,15
307887.65217598045,0,307887.65217598045,4,307887.65217598045,13,307887.65217598045,15,307887.65217598045,15
320493.38597150845,0,320493.38597150845,4,320493.38597150845,12,320493.38597150845,15,320493.38597150845,14
333615.23180790804,0,333615.23180790804,4,333615.23180790804,12,333615.23180790804,15,333615.23180790804,14
347274.32067549316,0,347274.32067549316,4,347274.32067549316,12,347274.32067549316,15,347274.32067549316,14
361492.6487231407,0,361492.6487231407,4,361492.6487231407,12,361492.6487231407,14,361492.6487231407,13
376293.1126801676,0,376293.1126801676,4,376293.1126801676,11,376293.1126801676,14,376293.1126801676,13
391699.54672847333,0,391699.54672847333,3,391699.54672847333,11,391699.54672847333,14,391699.54672847333,13
407736.760884324,0,407736.760884324,3,407736.760884324,11,407736.760884324,14,407736.760884324,13
424430.58095158945,0,424430.58095158945,3,424430.58095158945,11,424430.58095158945,14,424430.58095158945,13
441807.8901107725,0,441807.8901107725,3,441807.8901107725,11,441807.8901107725,13,441807.8901107725,12
459896.67221079976,0,459896.67221079976,3,459896.67221079976,10,459896.67221079976,13,459896.67221079976,12
478726.0568332949,0,478726.0568332949,3,478726.0568332949,10,478726.0568332949,13,478726.0568332949,12
498326.3662019021,0,498326.3662019021,3,498326.3662019021,10,498326.3662019021,13,498326.3662019021,12
518729.1640122004,0,518729.1640122004,3,518729.1640122004,10,518729.1640122004,13,518729.1640122004,11
539967.3062608446,0,539967.3062608446,3,539967.3062608446,9,539967.3062608446,12,539967.3062608446,11
562074.9941557851,0,562074.9941557851,3,562074.9941557851,9,562074.9941557851,12,562074.9941557851,11
585087.8291927717,0,585087.8291927717,3,585087.8291927717,9,585087.8291927717,12,585087.8291927717,11
609042.8704868343,0,609042.8704868343,2,609042.8704868343,9,609042.8704868343,12,609042.8704868343,11
633978.6944510675,0,633978.6944510675,2,633978.6944510675,9,633978.6944510675,11,633978.6944510675,11
659935.456918822,0,659935.456918822,2,659935.456918822,8,659935.456918822,11,659935.456918822,10
686954.9578093414,0,686954.9578093414,2,686954.9578093414,8,686954.9578093414,11,686954.9578093414,10
715080.7084409813,0,715080.7084409813,2,715080.7084409813,8,715080.7084409813,11,715080.7084409813,10
744358.0016004106,0,744358.0016004106,2,744358.0016004106,8,744358.0016004106,10,744358.0016004106,10
774833.9844806296,0,774833.9844806296,2,774833.9844806296,8,774833.9844806296,10,774833.9844806296,10
806557.7346052638,0,806557.7346052638,2,806557.7346052638,8,806557.7346052638,10,806557.7346052638,9
839580.3388613991,0,839580.3388613991,2,839580.3388613991,7,839580.3388613991,9,839580.3388613991,9
873954.9757682311,0,873954.9757682311,2,873954.9757682311,7,873954.9757682311,9,873954.9757682311,9
909737.0011140049,0,909737.0011140049,2,909737.0011140049,7,909737.0011140049,9,909737.0011140049,9
946984.0370991647,0,946984.0370991647,2,946984.0370991647,7,946984.0370991647,9,946984.0370991647,9
985756.0651292573,0,985756.0651292573,2,985756.0651292573,7,985756.0651292573,8,985756.0651292573,8
1026115.522407018,0,1026115.522407018,2,1026115.522407018,7,1026115.522407018,8,1026115.522407018,8
1068127.402479197,0,1068127.402479197,2,1068127.402479197,6,1068127.402479197,8,1068127.402479197,8
1111859.3599000343,0,1111859.3599000343,1,1111859.3599000343,6,1111859.3599000343,8,1111859.3599000343,8
1157381.8191799372,0,1157381.8191799372,1,1157381.8191799372,6,1157381.8191799372,7,1157381.8191799372,8
1204768.0881948022,0,1204768.0881948022,1,1204768.0881948022,6,1204768.0881948022,7,1204768.0881948022,7
1254094.476238615,0,1254094.476238615,1,1254094.476238615,6,1254094.476238615,7,1254094.476238615,7
1305440.416909437,0,1305440.416909437,1,1305440.416909437,6,1305440.416909437,7,1305440.416909437,7
1358888.5960266625,0,1358888.5960266625,1,1358888.5960266625,6,1358888.5960266625,7,1358888.5960266625,7
1414525.0847855555,0,1414525.0847855555,1,1414525.0847855555,5,1414525.0847855555,7,1414525.0847855555,7
1472439.4783634818,0,1472439.4783634818,1,1472439.4783634818,5,1472439.4783634818,6,1472439.4783634818,7
1532725.0402010418,0,1532725.0402010418,1,1532725.0402010418,5,1532725.0402010418,6,1532725.0402010418,6
1595478.852190458,0,1595478.852190458,1,1595478.852190458,5,1595478.852190458,6,1595478.852190458,6
1660801.9710130729,0,1660801.9710130729,1,1660801.9710130729,5,1660801.9710130729,6,1660801.9710130729,6
1728799.5908777134,0,1728799.5908777134,1,1728799.5908777134,5,1728799.5908777134,6,1728799.5908777134,6
1799581.2129219973,0,1799581.2129219973,1,1799581.2129219973,5,1799581.2129219973,6,1799581.2129219973,6
1873260.8215493758,0,1873260.8215493758,1,1873260.8215493758,4,1873260.8215493758,5,1873260.8215493758,6
1949957.067985875,0,1949957.067985875,1,1949957.067985875,4,1949957.067985875,5,1949957.067985875,5
2029793.461352143,0,2029793.461352143,1,2029793.461352143,4,2029793.461352143,5,2029793.461352143,5
2112898.5675584925,0,2112898.5675584925,1,2112898.5675584925,4,2112898.5675584925,5,2112898.5675584925,5
2199406.216343222,0,2199406.216343222,1,2199406.216343222,4,2199406.216343222,5,2199406.216343222,5
2289455.716787642,0,2289455.716787642,1,2289455.716787642,4,2289455.716787642,5,2289455.716787642,5
2383192.081654846,0,2383192.081654846,1,2383192.081654846,4,2383192.081654846,5,2383192.081654846,5
2480766.2609135197,0,2480766.2609135197,1,2480766.2609135197,4,2480766.2609135197,5,2480766.2609135197,5
2582335.384822812,0,2582335.384822812,1,2582335.384822812,4,2582335.384822812,5,2582335.384822812,4
2688063.016969757,0,2688063.016969757,1,2688063.016969757,4,2688063.016969757,5,2688063.016969757,4
2798119.4176667156,0,2798119.4176667156,1,2798119.4176667156,3,2798119.4176667156,5,2798119.4176667156,4
2912681.818132989,0,2912681.818132989,1,2912681.818132989,3,2912681.818132989,4,2912681.818132989,4
3031934.705902171,0,3031934.705902171,1,3031934.705902171,3,3031934.705902171,4,3031934.705902171,4
3156070.121914827,0,3156070.121914827,1,3156070.121914827,3,3156070.121914827,4,3156070.121914827,4
3285287.9697749224,0,3285287.9697749224,1,3285287.9697749224,3,3285287.9697749224,4,3285287.9697749224,4
3419796.3376680342,0,3419796.3376680342,1,3419796.3376680342,3,3419796.3376680342,4,3419796.3376680342,4
3559811.8334597424,0,3559811.8334597424,1,3559811.8334597424,3,3559811.8334597424,4,3559811.8334597424,4
3705559.9335138337,0,3705559.9335138337,1,3705559.9335138337,3,3705559.9335138337,4,3705559.9335138337,4
3857275.3457920463,0,3857275.3457920463,1,3857275.3457920463,3,3857275.3457920463,4,3857275.3457920463,4
4015202.3878200767,0,4015202.3878200767,1,4015202.3878200767,3,4015202.3878200767,4,4015202.3878200767,3
4179595.380128517,0,4179595.380128517,1,4179595.380128517,3,4179595.380128517,4,4179595.380128517,3
4350719.055802284,0,4350719.055802284,1,4350719.055802284,3,4350719.055802284,4,4350719.055802284,3
4528848.986798111,0,4528848.986798111,1,4528848.986798111,3,4528848.986798111,4,4528848.986798111,3
4714272.027716598,0,4714272.027716598,1,4714272.027716598,3,4714272.027716598,3,4714272.027716598,3
4907286.777743445,0,4907286.777743445,1,4907286.777743445,3,4907286.777743445,3,4907286.777743445,3
5108204.06150379,0,5108204.06150379,1,5108204.06150379,3,5108204.06150379,3,5108204.06150379,3
5317347.429604004,0,5317347.429604004,1,5317347.429604004,3,5317347.429604004,3,5317347.429604004,3
5535053.679666969,0,5535053.679666969,1,5535053.679666969,2,5535053.679666969,3,5535053.679666969,3
5761673.398699933,0,5761673.398699933,1,5761673.398699933,2,5761673.398699933,3,5761673.398699933,3
5997571.52766833,0,5997571.52766833,1,5997571.52766833,2,5997571.52766833,3,5997571.52766833,3
6243127.949184754,0,6243127.949184754,1,6243127.949184754,2,6243127.949184754,3,6243127.949184754,3
6498738.099259442,0,6498738.099259442,1,6498738.099259442,2,6498738.099259442,3,6498738.099259442,3
6764813.604097473,0,6764813.604097473,1,6764813.604097473,2,6764813.604097473,3,6764813.604097473,3
7041782.942968126,0,7041782.942968126,1,7041782.942968126,2,7041782.942968126,3,7041782.942968126,3
7330092.13821383,0,7330092.13821383,1,7330092.13821383,2,7330092.13821383,3,7330092.13821383,3
7630205.473509921,0,7630205.473509921,0,7630205.473509921,2,7630205.473509921,3,7630205.473509921,3
7942606.241531856,0,7942606.241531856,0,7942606.241531856,2,7942606.241531856,3,7942606.241531856,2
8267797.522233891,0,8267797.522233891,0,8267797.522233891,2,8267797.522233891,3,8267797.522233891,2
8606302.992992543,0,8606302.992992543,0,8606302.992992543,2,8606302.992992543,2,8606302.992992543,2
8958667.77191947,0,8958667.77191947,0,8958667.77191947,2,8958667.77191947,2,8958667.77191947,2
9325459.295701813,0,9325459.295701813,0,9325459.295701813,1,9325459.295701813,2,9325459.295701813,2
9707268.233383605,0,9707268.233383605,0,9707268.233383605,1,9707268.233383605,2,9707268.233383605,2
10104709.437559852,0,10104709.437559852,0,10104709.437559852,1,10104709.437559852,2,10104709.437559852,2
10518422.934515012,0,10518422.934515012,0,10518422.934515012,1,10518422.934515012,2,10518422.934515012,2
10949074.954900313,0,10949074.954900313,0,10949074.954900313,1,10949074.954900313,2,10949074.954900313,2
11397359.006609756,0,11397359.006609756,0,11397359.006609756,1,11397359.006609756,2,11397359.006609756,2
11863996.99158249,0,11863996.99158249,0,11863996.99158249,1,11863996.99158249,2,11863996.99158249,2
12349740.368330035,0,12349740.368330035,0,12349740.368330035,1,12349740.368330035,2,12349740.368330035,2
12855371.362060415,0,12855371.362060415,0,12855371.362060415,1,12855371.362060415,2,12855371.362060415,2
13381704.224347997,0,13381704.224347997,0,13381704.224347997,1,13381704.224347997,2,13381704.224347997,2
13929586.54437755,0,13929586.54437755,0,13929586.54437755,1,13929586.54437755,2,13929586.54437755,1
14499900.613874018,0,14499900.613874018,0,14499900.613874018,1,14499900.613874018,2,14499900.613874018,1
15093564.847916232,0,15093564.847916232,0,15093564.847916232,1,15093564.847916232,2,15093564.847916232,1
15711535.26392246,0,15711535.26392246,0,15711535.26392246,1,15711535.26392246,2,15711535.26392246,1
16354807.02118947,0,16354807.02118947,0,16354807.02118947,1,16354807.02118947,2,16354807.02118947,1
17024416.02346446,0,17024416.02346446,0,17024416.02346446,1,17024416.02346446,2,17024416.02346446,1
17721440.58713047,0,17721440.58713047,0,17721440.58713047,1,17721440.58713047,2,17721440.58713047,1
18447003.17769174,0,18447003.17769174,0,18447003.17769174,1,18447003.17769174,2,18447003.17769174,1
19202272.217355363,0,19202272.217355363,0,19202272.217355363,1,19202272.217355363,2,19202272.217355363,1
19988463.966620114,0,19988463.966620114,0,19988463.966620114,0,19988463.966620114,2,19988463.966620114,1
20806844.48290241,0,20806844.48290241,0,20806844.48290241,0,20806844.48290241,2,20806844.48290241,1
21658731.65935372,0,21658731.65935372,0,21658731.65935372,0,21658731.65935372,1,21658731.65935372,1
22545497.34715251,0,22545497.34715251,0,22545497.34715251,0,22545497.34715251,1,22545497.34715251,1
23468569.564688355,0,23468569.564688355,0,23468569.564688355,0,23468569.564688355,1,23468569.564688355,1
24429434.797195952,0,24429434.797195952,0,24429434.797195952,0,24429434.797195952,1,24429434.797195952,1
25429640.3905422,0,25429640.3905422,0,25429640.3905422,0,25429640.3905422,1,25429640.3905422,1
26470797.043021265,0,26470797.043021265,0,26470797.043021265,0,26470797.043021265,1,26470797.043021265,1
27554581.399170276,0,27554581.399170276,0,27554581.399170276,0,27554581.399170276,1,27554581.399170276,1
28682738.74978275,0,28682738.74978275,0,28682738.74978275,0,28682738.74978275,1,28682738.74978275,1
29857085.842467662,0,29857085.842467662,0,29857085.842467662,0,29857085.842467662,1,29857085.842467662,1
31079513.80728017,0,31079513.80728017,0,31079513.80728017,0,31079513.80728017,1,31079513.80728017,1
32351991.20213545,0,32351991.20213545,0,32351991.20213545,0,32351991.20213545,1,32351991.20213545,1
33676567.18291004,0,33676567.18291004,0,33676567.18291004,0,33676567.18291004,1,33676567.18291004,1
35055374.80333495,0,35055374.80333495,0,35055374.80333495,0,35055374.80333495,1,35055374.80333495,1
36490634.44999568,0,36490634.44999568,0,36490634.44999568,0,36490634.44999568,1,36490634.44999568,1
37984657.41796997,0,37984657.41796997,0,37984657.41796997,0,37984657.41796997,1,37984657.41796997,1
39539849.63286131,0,39539849.63286131,0,39539849.63286131,0,39539849.63286131,1,39539849.63286131,1
41158715.525223136,0,41158715.525223136,0,41158715.525223136,0,41158715.525223136,1,41158715.525223136,1
42843862.06361135,0,42843862.06361135,0,42843862.06361135,0,42843862.06361135,1,42843862.06361135,1
44598002.952761106,0,44598002.952761106,0,44598002.952761106,0,44598002.952761106,1,44598002.952761106,1
46423963.00364793,0,46423963.00364793,0,46423963.00364793,0,46423963.00364793,1,46423963.00364793,1
48324682.6824707,0,48324682.6824707,0,48324682.6824707,0,48324682.6824707,1,48324682.6824707,0
50303222.845882006,0,50303222.845882006,0,50303222.845882006,0,50303222.845882006,1,50303222.845882006,0
52362769.670091346,0,52362769.670091346,0,52362769.670091346,0,52362769.670091346,1,52362769.670091346,0
54506639.781778954,0,54506639.781778954,0,54506639.781778954,0,54506639.781778954,1,54506639.781778954,0
56738285.599082194,0,56738285.599082194,0,56738285.599082194,0,56738285.599082194,1,56738285.599082194,0
59061300.89125723,0,59061300.89125723,0,59061300.89125723,0,59061300.89125723,1,59061300.89125723,0
61479426.56596674,0,61479426.56596674,0,61479426.56596674,0,61479426.56596674,1,61479426.56596674,0
63996556.69351509,0,63996556.69351509,0,63996556.69351509,0,63996556.69351509,1,63996556.69351509,0
66616744.77773149,0,66616744.77773149,0,66616744.77773149,0,66616744.77773149,1,66616744.77773149,0
69344210.28359963,0,69344210.28359963,0,69344210.28359963,0,69344210.28359963,1,69344210.28359963,0
72183345.43214576,0,72183345.43214576,0,72183345.43214576,0,72183345.43214576,1,72183345.43214576,0
75138722.27352744,0,75138722.27352744,0,75138722.27352744,0,75138722.27352744,1,75138722.27352744,0
78215100.0497132,0,78215100.0497132,0,78215100.0497132,0,78215100.0497132,1,78215100.0497132,0
81417432.85860977,0,81417432.85860977,0,81417432.85860977,0,81417432.85860977,0,81417432.85860977,0
84750877.63197905,0,84750877.63197905,0,84750877.63197905,0,84750877.63197905,0,84750877.63197905,0
88220802.43999135,0,88220802.43999135,0,88220802.43999135,0,88220802.43999135,0,88220802.43999135,0
91832795.13579053,0,91832795.13579053,0,91832795.13579053,0,91832795.13579053,0,91832795.13579053,0
95592672.35398883,0,95592672.35398883,0,95592672.35398883,0,95592672.35398883,0,95592672.35398883,0
99506488.87758477,0,99506488.87758477,0,99506488.87758477,0,99506488.87758477,0,99506488.87758477,0
103580547.3883871,0,103580547.3883871,0,103580547.3883871,0,103580547.3883871,0,103580547.3883871,0
107821408.61664699,0,107821408.61664699,0,107821408.61664699,0,107821408.61664699,0,107821408.61664699,0
112235901.90624289,0,112235901.90624289,0,112235901.90624289,0,112235901.90624289,0,112235901.90624289,0
116831136.21243201,0,116831136.21243201,0,116831136.21243201,0,116831136.21243201,0,116831136.21243201,0
121614511.54987909,0,121614511.54987909,0,121614511.54987909,0,121614511.54987909,0,121614511.54987909,0
126593730.9093963,0,126593730.9093963,0,126593730.9093963,0,126593730.9093963,0,126593730.9093963,0
131776812.66258863,0,131776812.66258863,0,131776812.66258863,0,131776812.66258863,0,131776812.66258863,0
137172103.47437567,0,137172103.47437567,0,137172103.47437567,0,137172103.47437567,0,137172103.47437567,0
142788291.74418736,0,142788291.74418736,0,142788291.74418736,0,142788291.74418736,0,142788291.74418736,0
148634421.59747753,0,148634421.59747753,0,148634421.59747753,0,148634421.59747753,0,148634421.59747753,0
154719907.450087,0,154719907.450087,0,154719907.450087,0,154719907.450087,0,154719907.450087,0
161054549.16891032,0,161054549.16891032,0,161054549.16891032,0,161054549.16891032,0,161054549.16891032,0
167648547.85327992,0,167648547.85327992,0,167648547.85327992,0,167648547.85327992,0,167648547.85327992,0
174512522.26248214,0,174512522.26248214,0,174512522.26248214,0,174512522.26248214,0,174512522.26248214,0
181657525.915859,0,181657525.915859,0,181657525.915859,0,181657525.915859,0,181657525.915859,0
189095064.8930337,0,189095064.8930337,0,189095064.8930337,0,189095064.8930337,0,189095064.8930337,0
196837116.36292258,0,196837116.36292258,0,196837116.36292258,0,196837116.36292258,0,196837116.36292258,0
204896147.8713773,0,204896147.8713773,0,204896147.8713773,0,204896147.8713773,0,204896147.8713773,0
213285137.41851065,0,213285137.41851065,0,213285137.41851065,0,213285137.41851065,0,213285137.41851065,0
222017594.35804263,0,222017594.35804263,0,222017594.35804263,0,222017594.35804263,0,222017594.35804263,0
231107581.1523209,0,231107581.1523209,0,231107581.1523209,0,231107581.1523209,0,231107581.1523209,0
240569736.01804894,0,240569736.01804894,0,240569736.01804894,0,240569736.01804894,0,240569736.01804894,0
250419296.49919042,0,250419296.49919042,0,250419296.49919042,0,250419296.49919042,0,250419296.49919042,0
260672124.0050103,0,260672124.0050103,0,260672124.0050103,0,260672124.0050103,0,260672124.0050103,0
271344729.3527689,0,271344729.3527689,0,271344729.3527689,0,271344729.3527689,0,271344729.3527689,0
282454299.3561983,0,282454299.3561983,0,282454299.3561983,0,282454299.3561983,0,282454299.3561983,0
294018724.50258744,0,294018724.50258744,0,294018724.50258744,0,294018724.50258744,0,294018724.50258744,0
306056627.76303345,0,306056627.76303345,0,306056627.76303345,0,306056627.76303345,0,306056627.76303345,0
318587394.5822647,0,318587394.5822647,0,318587394.5822647,0,318587394.5822647,0,318587394.5822647,0
331631204.09632546,0,331631204.09632546,0,331631204.09632546,0,331631204.09632546,0,331631204.09632546,0
345209061.62839454,0,345209061.62839454,0,345209061.62839454,0,345209061.62839454,0,345209061.62839454,0
359342832.5150694,0,359342832.5150694,0,359342832.5150694,0,359342832.5150694,0,359342832.5150694,0
374055277.3175874,0,374055277.3175874,0,374055277.3175874,0,374055277.3175874,0,374055277.3175874,0
389370088.4746878,0,389370088.4746878,0,389370088.4746878,0,389370088.4746878,0,389370088.4746878,0
405311928.4561355,0,405311928.4561355,0,405311928.4561355,0,405311928.4561355,0,405311928.4561355,0
421906469.47835815,0,421906469.47835815,0,421906469.47835815,0,421906469.47835815,0,421906469.47835815,0
439180434.846139,0,439180434.846139,0,439180434.846139,0,439180434.846139,0,439180434.846139,0
457161641.9869513,0,457161641.9869513,0,457161641.9869513,0,457161641.9869513,0,457161641.9869513,0
475879047.24723136,0,475879047.24723136,0,475879047.24723136,0,475879047.24723136,0,475879047.24723136,0
495362792.5227299,0,495362792.5227299,0,495362792.5227299,0,495362792.5227299,0,495362792.5227299,0
515644253.7980322,0,515644253.7980322,0,515644253.7980322,0,515644253.7980322,0,515644253.7980322,0
536756091.6734154,0,536756091.6734154,0,536756091.6734154,0,536756091.6734154,0,536756091.6734154,0
558732303.9604081,0,558732303.9604081,0,558732303.9604081,0,558732303.9604081,0,558732303.9604081,0
581608280.4307513,0,581608280.4307513,0,581608280.4307513,0,581608280.4307513,0,581608280.4307513,0
605420859.8069279,0,605420859.8069279,0,605420859.8069279,0,605420859.8069279,0,605420859.8069279,0
630208389.0860292,0,630208389.0860292,0,630208389.0860292,0,630208389.0860292,0,630208389.0860292,0
656010785.2925074,0,656010785.2925074,0,656010785.2925074,0,656010785.2925074,0,656010785.2925074,0
682869599.7592403,0,682869599.7592403,0,682869599.7592403,0,682869599.7592403,0,682869599.7592403,0
710828085.0404348,0,710828085.0404348,0,710828085.0404348,0,710828085.0404348,0,710828085.0404348,0
739931264.5641239,0,739931264.5641239,0,739931264.5641239,0,739931264.5641239,0,739931264.5641239,0
770226005.136417,0,770226005.136417,0,770226005.136417,0,770226005.136417,0,770226005.136417,0
801761092.4142694,0,801761092.4142694,0,801761092.4142694,0,801761092.4142694,0,801761092.4142694,0
834587309.4683046,0,834587309.4683046,0,834587309.4683046,0,834587309.4683046,0,834587309.4683046,0
868757518.5622071,0,868757518.5622071,0,868757518.5622071,0,868757518.5622071,0,868757518.5622071,0
904326746.2803721,0,904326746.2803721,0,904326746.2803721,0,904326746.2803721,0,904326746.2803721,0
941352272.140924,0,941352272.140924,0,941352272.140924,0,941352272.140924,0,941352272.140924,0
979893720.8367665,0,979893720.8367665,0,979893720.8367665,0,979893720.8367665,0,979893720.8367665,0
1020013158.2532351,0,1020013158.2532351,0,1020013158.2532351,0,1020013158.2532351,0,1020013158.2532351,0
1061775191.4169645,0,1061775191.4169645,0,1061775191.4169645,0,1061775191.4169645,0,1061775191.4169645,0
1105247072.5369253,0,1105247072.5369253,0,1105247072.5369253,0,1105247072.5369253,0,1105247072.5369253,0
1150498807.3051765,0,1150498807.3051765,0,1150498807.3051765,0,1150498807.3051765,0,1150498807.3051765,0
1197603267.6317377,0,1197603267.6317377,0,1197603267.6317377,0,1197603267.6317377,0,1197603267.6317377,0
1246636308.9951222,0,1246636308.9951222,0,1246636308.9951222,0,1246636308.9951222,0,1246636308.9951222,0
1297676892.5975134,0,1297676892.5975134,0,1297676892.5975134,0,1297676892.5975134,0,1297676892.5975134,0
1350807212.521299,0,1350807212.521299,0,1350807212.521299,0,1350807212.521299,0,1350807212.521299,0
1406112828.0917149,0,1406112828.0917149,0,1406112828.0917149,0,1406112828.0917149,0,1406112828.0917149,0
1463682801.658794,0,1463682801.658794,0,1463682801.658794,0,1463682801.658794,0,1463682801.658794,0
1523609842.020443,0,1523609842.020443,0,1523609842.020443,0,1523609842.020443,0,1523609842.020443,0
1585990453.7176552,0,1585990453.7176552,0,1585990453.7176552,0,1585990453.7176552,0,1585990453.7176552,0
1650925092.442258,0,1650925092.442258,0,1650925092.442258,0,1650925092.442258,0,1650925092.442258,0
1718518326.8074656,0,1718518326.8074656,0,1718518326.8074656,0,1718518326.8074656,0,1718518326.8074656,0
1788879006.7417457,0,1788879006.7417457,0,1788879006.7417457,0,1788879006.7417457,0,1788879006.7417457,0
1862120438.777175,0,1862120438.777175,0,1862120438.777175,0,1862120438.777175,0,1862120438.777175,0
1938360568.5145679,0,1938360568.5145679,0,1938360568.5145679,0,1938360568.5145679,0,1938360568.5145679,0
2017722170.5591893,0,2017722170.5591893,0,2017722170.5591893,0,2017722170.5591893,0,2017722170.5591893,0
2100333046.2329764,0,2100333046.2329764,0,2100333046.2329764,0,2100333046.2329764,0,2100333046.2329764,0
2186326229.3815823,0,2186326229.3815823,0,2186326229.3815823,0,2186326229.3815823,0,2186326229.3815823,0
2275840200.6077228,0,2275840200.6077228,0,2275840200.6077228,0,2275840200.6077228,0,2275840200.6077228,0
2369019110.2757998,0,2369019110.2757998,0,2369019110.2757998,0,2369019110.2757998,0,2369019110.2757998,0
2466013010.6469207,0,2466013010.6469207,0,2466013010.6469207,0,2466013010.6469207,0,2466013010.6469207,0
2566978097.51814,0,2566978097.51814,0,2566978097.51814,0,2566978097.51814,0,2566978097.51814,0
2672076961.7550507,0,2672076961.7550507,0,2672076961.7550507,0,2672076961.7550507,0,2672076961.7550507,0
2781478851.122783,0,2781478851.122783,0,2781478851.122783,0,2781478851.122783,0,2781478851.122783,0
2895359942.8370557,0,2895359942.8370557,0,2895359942.8370557,0,2895359942.8370557,0,2895359942.8370557,0
3013903627.2741942,0,3013903627.2741942,0,3013903627.2741942,0,3013903627.2741942,0,3013903627.2741942,0
3137300803.2969575,0,3137300803.2969575,0,3137300803.2969575,0,3137300803.2969575,0,3137300803.2969575,0
3265750185.6718407,0,3265750185.6718407,0,3265750185.6718407,0,3265750185.6718407,0,3265750185.6718407,0
3399458625.072799,0,3399458625.072799,0,3399458625.072799,0,3399458625.072799,0,3399458625.072799,0
3538641441.1867948,0,3538641441.1867948,0,3538641441.1867948,0,3538641441.1867948,0,3538641441.1867948,0
3683522769.457563,0,3683522769.457563,0,3683522769.457563,0,3683522769.457563,0,3683522769.457563,0
3834335922.025981,0,3834335922.025981,0,3834335922.025981,0,3834335922.025981,0,3834335922.025981,0
3991323763.44829,0,3991323763.44829,0,3991323763.44829,0,3991323763.44829,0,3991323763.44829,0
4154739101.7972155,0,4154739101.7972155,0,4154739101.7972155,0,4154739101.7972155,0,4154739101.7972155,0
4324845095.775805,0,4324845095.775805,0,4324845095.775805,0,4324845095.775805,0,4324845095.775805,0
4501915678.499544,0,4501915678.499544,0,4501915678.499544,0,4501915678.499544,0,4501915678.499544,0
4686235998.629312,0,4686235998.629312,0,4686235998.629312,0,4686235998.629312,0,4686235998.629312,0
4878102879.565402,0,4878102879.565402,0,4878102879.565402,0,4878102879.565402,0,4878102879.565402,0
5077825297.442208,0,5077825297.442208,0,5077825297.442208,0,5077825297.442208,0,5077825297.442208,0
5285724878.693255,0,5285724878.693255,0,5285724878.693255,0,5285724878.693255,0,5285724878.693255,0
5502136417.987863,0,5502136417.987863,0,5502136417.987863,0,5502136417.987863,0,5502136417.987863,0
5727408417.3735075,0,5727408417.3735075,0,5727408417.3735075,0,5727408417.3735075,0,5727408417.3735075,0
5961903647.49209,0,5961903647.49209,0,5961903647.49209,0,5961903647.49209,0,5961903647.49209,0
6205999731.7739,0,6205999731.7739,0,6205999731.7739,0,6205999731.7739,0,6205999731.7739,0
6460089754.549952,0,6460089754.549952,0,6460089754.549952,0,6460089754.549952,0,6460089754.549952,0
6724582894.062181,0,6724582894.062181,0,6724582894.062181,0,6724582894.062181,0,6724582894.062181,0
6999905081.390623,0,6999905081.390623,0,6999905081.390623,0,6999905081.390623,0,6999905081.390623,0
7286499686.358863,0,7286499686.358863,0,7286499686.358863,0,7286499686.358863,0,7286499686.358863,0
7584828231.522272,0,7584828231.522272,0,7584828231.522272,0,7584828231.522272,0,7584828231.522272,0
7895371135.388796,0,7895371135.388796,0,7895371135.388796,0,7895371135.388796,0,7895371135.388796,0
8218628486.069166,0,8218628486.069166,0,8218628486.069166,0,8218628486.069166,0,8218628486.069166,0
8555120846.602401,0,8555120846.602401,0,8555120846.602401,0,8555120846.602401,0,8555120846.602401,0
8905390093.253454,0,8905390093.253454,0,8905390093.253454,0,8905390093.253454,0,8905390093.253454,0
9270000288.132984,0,9270000288.132984,0,9270000288.132984,0,9270000288.132984,0,9270000288.132984,0
9649538587.544508,0,9649538587.544508,0,9649538587.544508,0,9649538587.544508,0,9649538587.544508,0
10044616187.521578,0,10044616187.521578,0,10044616187.521578,0,10044616187.521578,0,10044616187.521578,0
10455869308.077957,0,10455869308.077957,0,10455869308.077957,0,10455869308.077957,0,10455869308.077957,0
10883960217.755383,0,10883960217.755383,0,10883960217.755383,0,10883960217.755383,0,10883960217.755383,0
11329578300.119144,0,11329578300.119144,0,11329578300.119144,0,11329578300.119144,0,11329578300.119144,0
11793441163.918766,0,11793441163.918766,0,11793441163.918766,0,11793441163.918766,0,11793441163.918766,0
12276295798.701616,0,12276295798.701616,0,12276295798.701616,0,12276295798.701616,0,12276295798.701616,0
12778919777.74037,0,12778919777.74037,0,12778919777.74037,0,12778919777.74037,0,12778919777.74037,0
13302122510.211529,0,13302122510.211529,0,13302122510.211529,0,13302122510.211529,0,13302122510.211529,0
13846746544.641443,0,13846746544.641443,0,13846746544.641443,0,13846746544.641443,0,13846746544.641443,0
14413668925.718712,0,14413668925.718712,0,14413668925.718712,0,14413668925.718712,0,14413668925.718712,0
15003802606.658382,0,15003802606.658382,0,15003802606.658382,0,15003802606.658382,0,15003802606.658382,0
15618097919.391745,0,15618097919.391745,0,15618097919.391745,0,15618097919.391745,0,15618097919.391745,0
16257544104.949757,0,16257544104.949757,0,16257544104.949757,0,16257544104.949757,0,16257544104.949757,0
16923170906.504354,0,16923170906.504354,0,16923170906.504354,0,16923170906.504354,0,16923170906.504354,0
17616050227.633106,0,17616050227.633106,0,17616050227.633106,0,17616050227.633106,0,17616050227.633106,0
18337297858.477577,0,18337297858.477577,0,18337297858.477577,0,18337297858.477577,0,18337297858.477577,0
19088075272.575207,0,19088075272.575207,0,19088075272.575207,0,19088075272.575207,0,19088075272.575207,0
19869591497.258205,0,19869591497.258205,0,19869591497.258205,0,19869591497.258205,0,19869591497.258205,0
20683105060.631516,0,20683105060.631516,0,20683105060.631516,0,20683105060.631516,0,20683105060.631516,0
21529926018.26527,0,21529926018.26527,0,21529926018.26527,0,21529926018.26527,0,21529926018.26527,0
22411418062.865158,0,22411418062.865158,0,22411418062.865158,0,22411418062.865158,0,22411418062.865158,0
23329000720.318695,0,23329000720.318695,0,23329000720.318695,0,23329000720.318695,0,23329000720.318695,0
24284151635.653,0,24284151635.653,0,24284151635.653,0,24284151635.653,0,24284151635.653,0
25278408952.585957,0,25278408952.585957,0,25278408952.585957,0,25278408952.585957,0,25278408952.585957,0
26313373790.50241,0,26313373790.50241,0,26313373790.50241,0,26313373790.50241,0,26313373790.50241,0
27390712822.844334,0,27390712822.844334,0,27390712822.844334,0,27390712822.844334,0,27390712822.844334,0
28512160961.067097,0,28512160961.067097,0,28512160961.067097,0,28512160961.067097,0,28512160961.067097,0
29679524148.483994,0,29679524148.483994,0,29679524148.483994,0,29679524148.483994,0,29679524148.483994,0
30894682268.498203,0,30894682268.498203,0,30894682268.498203,0,30894682268.498203,0,30894682268.498203,0
32159592171.90514,0,32159592171.90514,0,32159592171.90514,0,32159592171.90514,0,32159592171.90514,0
33476290828.14118,0,33476290828.14118,0,33476290828.14118,0,33476290828.14118,0,33476290828.14118,0
34846898605.552216,0,34846898605.552216,0,34846898605.552216,0,34846898605.552216,0,34846898605.552216,0
36273622685.96539,0,36273622685.96539,0,36273622685.96539,0,36273622685.96539,0,36273622685.96539,0
37758760619.06233,0,37758760619.06233,0,37758760619.06233,0,37758760619.06233,0,37758760619.06233,0
39304704022.27783,0,39304704022.27783,0,39304704022.27783,0,39304704022.27783,0,39304704022.27783,0
40913942432.18217,0,40913942432.18217,0,40913942432.18217,0,40913942432.18217,0,40913942432.18217,0
42589067313.54914,0,42589067313.54914,0,42589067313.54914,0,42589067313.54914,0,42589067313.54914,0
44332776232.56602,0,44332776232.56602,0,44332776232.56602,0,44332776232.56602,0,44332776232.56602,0
46147877200.90565,0,46147877200.90565,0,46147877200.90565,0,46147877200.90565,0,46147877200.90565,0
48037293197.65651,0,48037293197.65651,0,48037293197.65651,0,48037293197.65651,0,48037293197.65651,0
50004066876.392006,0,50004066876.392006,0,50004066876.392006,0,50004066876.392006,0,50004066876.392006,0
52051365464.96057,0,52051365464.96057,0,52051365464.96057,0,52051365464.96057,0,52051365464.96057,0
54182485865.885254,0,54182485865.885254,0,54182485865.885254,0,54182485865.885254,0,54182485865.885254,0
56400859965.58744,0,56400859965.58744,0,56400859965.58744,0,56400859965.58744,0,56400859965.58744,0
58710060160.98427,0,58710060160.98427,0,58710060160.98427,0,58710060160.98427,0,58710060160.98427,0
61113805112.35955,0,61113805112.35955,0,61113805112.35955,0,61113805112.35955,0,61113805112.35955,0
63615965731.772285,0,63615965731.772285,0,63615965731.772285,0,63615965731.772285,0,63615965731.772285,0
66220571416.64656,0,66220571416.64656,0,66220571416.64656,0,66220571416.64656,0,66220571416.64656,0
68931816538.58122,0,68931816538.58122,0,68931816538.58122,0,68931816538.58122,0,68931816538.58122,0
71754067197.82776,0,71754067197.82776,0,71754067197.82776,0,71754067197.82776,0,71754067197.82776,0
74691868254.31587,0,74691868254.31587,0,74691868254.31587,0,74691868254.31587,0,74691868254.31587,0
77749950646.54639,0,77749950646.54639,0,77749950646.54639,0,77749950646.54639,0,77749950646.54639,0
80933239010.1395,0,80933239010.1395,0,80933239010.1395,0,80933239010.1395,0,80933239010.1395,0
84246859608.30667,0,84246859608.30667,0,84246859608.30667,0,84246859608.30667,0,84246859608.30667,0
87696148587.01677,0,87696148587.01677,0,87696148587.01677,0,87696148587.01677,0,87696148587.01677,0
91286660568.15053,0,91286660568.15053,0,91286660568.15053,0,91286660568.15053,0,91286660568.15053,0
95024177594.4816,0,95024177594.4816,0,95024177594.4816,0,95024177594.4816,0,95024177594.4816,0
98914718440.88884,0,98914718440.88884,0,98914718440.88884,0,98914718440.88884,0,98914718440.88884,0
102964548306.79317,0,102964548306.79317,0,102964548306.79317,0,102964548306.79317,0,102964548306.79317,0
107180188905.43059,0,107180188905.43059,0,107180188905.43059,0,107180188905.43059,0,107180188905.43059,0
111568428966.2045,0,111568428966.2045,0,111568428966.2045,0,111568428966.2045,0,111568428966.2045,0
116136335167.0332,0,116136335167.0332,0,116136335167.0332,0,116136335167.0332,0,116136335167.0332,0
120891263514.29625,0,120891263514.29625,0,120891263514.29625,0,120891263514.29625,0,120891263514.29625,0
125840871188.70604,0,125840871188.70604,0,125840871188.70604,0,125840871188.70604,0,125840871188.70604,0
130993128876.18051,0,130993128876.18051,0,130993128876.18051,0,130993128876.18051,0,130993128876.18051,0
136356333603.57439,0,136356333603.57439,0,136356333603.57439,0,136356333603.57439,0,136356333603.57439,0
141939122099.9393,0,141939122099.9393,0,141939122099.9393,0,141939122099.9393,0,141939122099.9393,0
147750484704.829,0,147750484704.829,0,147750484704.829,0,147750484704.829,0,147750484704.829,0
153799779846.04776,0,153799779846.04776,0,153799779846.04776,0,153799779846.04776,0,153799779846.04776,0
160096749110.15433,0,160096749110.15433,0,160096749110.15433,0,160096749110.15433,0,160096749110.15433,0
166651532929.99564,0,166651532929.99564,0,166651532929.99564,0,166651532929.99564,0,166651532929.99564,0
173474686914.52585,0,173474686914.52585,0,173474686914.52585,0,173474686914.52585,0,173474686914.52585,0
180577198847.21347,0,180577198847.21347,0,180577198847.21347,0,180577198847.21347,0,180577198847.21347,0
187970506380.4075,0,187970506380.4075,0,187970506380.4075,0,187970506380.4075,0,187970506380.4075,0
195666515454.15778,0,195666515454.15778,0,195666515454.15778,0,195666515454.15778,0,195666515454.15778,0
203677619469.1505,0,203677619469.1505,0,203677619469.1505,0,203677619469.1505,0,203677619469.1505,0
212016719244.63437,0,212016719244.63437,0,212016719244.63437,0,212016719244.63437,0,212016719244.63437,0
220697243793.47723,0,220697243793.47723,0,220697243793.47723,0,220697243793.47723,0,220697243793.47723,0
229733171947.8066,0,229733171947.8066,0,229733171947.8066,0,229733171947.8066,0,229733171947.8066,0
239139054870.0651,0,239139054870.0651,0,239139054870.0651,0,239139054870.0651,0,239139054870.0651,0
248930039485.72348,0,248930039485.72348,0,248930039485.72348,0,248930039485.72348,0,248930039485.72348,0
259121892875.3935,0,259121892875.3935,0,259121892875.3935,0,259121892875.3935,0,259121892875.3935,0
269731027665.61734,0,269731027665.61734,0,269731027665.61734,0,269731027665.61734,0,269731027665.61734,0
280774528459.22345,0,280774528459.22345,0,280774528459.22345,0,280774528459.22345,0,280774528459.22345,0
292270179347.8108,0,292270179347.8108,0,292270179347.8108,0,292270179347.8108,0,292270179347.8108,0
304236492550.6666,0,304236492550.6666,0,304236492550.6666,0,304236492550.6666,0,304236492550.6666,0
316692738226.2379,0,316692738226.2379,0,316692738226.2379,0,316692738226.2379,0,316692738226.2379,0
329658975504.16223,0,329658975504.16223,0,329658975504.16223,0,329658975504.16223,0,329658975504.16223,0
343156084787.8335,0,343156084787.8335,0,343156084787.8335,0,343156084787.8335,0,343156084787.8335,0
357205801379.51605,0,357205801379.51605,0,357205801379.51605,0,357205801379.51605,0,357205801379.51605,0
371830750482.16705,0,371830750482.16705,0,371830750482.16705,0,371830750482.16705,0,371830750482.16705,0
387054483634.3186,0,387054483634.3186,0,387054483634.3186,0,387054483634.3186,0,387054483634.3186,0
402901516636.70416,0,402901516636.70416,0,402901516636.70416,0,402901516636.70416,0,402901516636.70416,0
419397369031.7001,0,419397369031.7001,0,419397369031.7001,0,419397369031.7001,0,419397369031.7001,0
436568605199.15967,0,436568605199.15967,0,436568605199.15967,0,436568605199.15967,0,436568605199.15967,0
454442877134.82025,0,454442877134.82025,0,454442877134.82025,0,454442877134.82025,0,454442877134.82025,0
473048968980.17,0,473048968980.17,0,473048968980.17,0,473048968980.17,0,473048968980.17,0
492416843375.48663,0,492416843375.48663,0,492416843375.48663,0,492416843375.48663,0,492416843375.48663,0
512577689710.6871,0,512577689710.6871,0,512577689710.6871,0,512577689710.6871,0,512577689710.6871,0
533563974351.70447,0,533563974351.70447,0,533563974351.70447,0,533563974351.70447,0,533563974351.70447,0
555409492923.2551,0,555409492923.2551,0,555409492923.2551,0,555409492923.2551,0,555409492923.2551,0
578149424732.2059,0,578149424732.2059,0,578149424732.2059,0,578149424732.2059,0,578149424732.2059,0
601820389419.1763,0,601820389419.1763,0,601820389419.1763,0,601820389419.1763,0,601820389419.1763,0
626460505929.607,0,626460505929.607,0,626460505929.607,0,626460505929.607,0,626460505929.607,0
652109453899.2603,0,652109453899.2603,0,652109453899.2603,0,652109453899.2603,0,652109453899.2603,0
678808537553.0039,0,678808537553.0039,0,678808537553.0039,0,678808537553.0039,0,678808537553.0039,0
706600752219.7823,0,706600752219.7823,0,706600752219.7823,0,706600752219.7823,0,706600752219.7823,0
735530853570.8794,0,735530853570.8794,0,735530853570.8794,0,735530853570.8794,0,735530853570.8794,0
765645429692.9916,0,765645429692.9916,0,765645429692.9916,0,765645429692.9916,0,765645429692.9916,0
796992976112.1509,0,796992976112.1509,0,796992976112.1509,0,796992976112.1509,0,796992976112.1509,0
829623973889.3302,0,829623973889.3302,0,829623973889.3302,0,829623973889.3302,0,829623973889.3302,0
863590970913.4896,0,863590970913.4896,0,863590970913.4896,0,863590970913.4896,0,863590970913.4896,0
898948666522.9738,0,898948666522.9738,0,898948666522.9738,0,898948666522.9738,0,898948666522.9738,0
935753999591.5323,0,935753999591.5323,0,935753999591.5323,0,935753999591.5323,0,935753999591.5323,0
974066240220.8163,0,974066240220.8163,0,974066240220.8163,0,974066240220.8163,0,974066240220.8163,0
1013947085187.0062,0,1013947085187.0062,0,1013947085187.0062,0,1013947085187.0062,0,1013947085187.0062,0
1055460757295.277,0,1055460757295.277,0,1055460757295.277,0,1055460757295.277,0,1055460757295.277,0
1098674108802.1007,0,1098674108802.1007,0,1098674108802.1007,0,1098674108802.1007,0,1098674108802.1007,0
1143656729071.9197,0,1143656729071.9197,0,1143656729071.9197,0,1143656729071.9197,0,1143656729071.9197,0
1190481056641.5903,0,1190481056641.5903,0,1190481056641.5903,0,1190481056641.5903,0,1190481056641.5903,0
1239222495873.019,0,1239222495873.019,0,1239222495873.019,0,1239222495873.019,0,1239222495873.019,0
1289959538381.8765,0,1289959538381.8765,0,1289959538381.8765,0,1289959538381.8765,0,1289959538381.8765,0
1342773889437.9229,0,1342773889437.9229,0,1342773889437.9229,0,1342773889437.9229,0,1342773889437.9229,0
1397750599540.4941,0,1397750599540.4941,0,1397750599540.4941,0,1397750599540.4941,0,1397750599540.4941,0
1454978201381.0388,0,1454978201381.0388,0,1454978201381.0388,0,1454978201381.0388,0,1454978201381.0388,0
1514548852413.261,0,1514548852413.261,0,1514548852413.261,0,1514548852413.261,0,1514548852413.261,0
1576558483260.4653,0,1576558483260.4653,0,1576558483260.4653,0,1576558483260.4653,0,1576558483260.4653,0
1641106952199.0754,0,1641106952199.0754,0,1641106952199.0754,0,1641106952199.0754,0,1641106952199.0754,0
1708298205967.1462,0,1708298205967.1462,0,1708298205967.1462,0,1708298205967.1462,0,1708298205967.1462,0
1778240447156.7715,0,1778240447156.7715,0,1778240447156.7715,0,1778240447156.7715,0,1778240447156.7715,0
1851046308459.9932,0,1851046308459.9932,0,1851046308459.9932,0,1851046308459.9932,0,1851046308459.9932,0
1926833034048.795,0,1926833034048.795,0,1926833034048.795,0,1926833034048.795,0,1926833034048.795,0
2005722668381.2742,0,2005722668381.2742,0,2005722668381.2742,0,2005722668381.2742,0,2005722668381.2742,0
2087842252738.0347,0,2087842252738.0347,0,2087842252738.0347,0,2087842252738.0347,0,2087842252738.0347,0
2173324029805.301,0,2173324029805.301,0,2173324029805.301,0,2173324029805.301,0,2173324029805.301,0
2262305656634.2026,0,2262305656634.2026,0,2262305656634.2026,0,2262305656634.2026,0,2262305656634.2026,0
2354930426319.1777,0,2354930426319.1777,0,2354930426319.1777,0,2354930426319.1777,0,2354930426319.1777,0
2451347498752.4785,0,2451347498752.4785,0,2451347498752.4785,0,2451347498752.4785,0,2451347498752.4785,0
2551712140826.3506,0,2551712140826.3506,0,2551712140826.3506,0,2551712140826.3506,0,2551712140826.3506,0
2656185976469.7773,0,2656185976469.7773,0,2656185976469.7773,0,2656185976469.7773,0,2656185976469.7773,0
2764937246922.3335,0,2764937246922.3335,0,2764937246922.3335,0,2764937246922.3335,0,2764937246922.3335,0
2878141081664.369,0,2878141081664.369,0,2878141081664.369,0,2878141081664.369,0,2878141081664.369,0
2995979780439.781,0,2995979780439.781,0,2995979780439.781,0,2995979780439.781,0,2995979780439.781,0
3118643106825.543,0,3118643106825.543,0,3118643106825.543,0,3118643106825.543,0,3118643106825.543,0
3246328593820.7505,0,3246328593820.7505,0,3246328593820.7505,0,3246328593820.7505,0,3246328593820.7505,0
3379241861947.2847,0,3379241861947.2847,0,3379241861947.2847,0,3379241861947.2847,0,3379241861947.2847,0
3517596950374.3657,0,3517596950374.3657,0,3517596950374.3657,0,3517596950374.3657,0,3517596950374.3657,0
3661616661600.1855,0,3661616661600.1855,0,3661616661600.1855,0,3661616661600.1855,0,3661616661600.1855,0
3811532920245.7886,0,3811532920245.7886,0,3811532920245.7886,0,3811532920245.7886,0,3811532920245.7886,0
3967587146538.8506,0,3967587146538.8506,0,3967587146538.8506,0,3967587146538.8506,0,3967587146538.8506,0
4130030645088.901,0,4130030645088.901,0,4130030645088.901,0,4130030645088.901,0,4130030645088.901,0
4299125009580.031,0,4299125009580.031,0,4299125009580.031,0,4299125009580.031,0,4299125009580.031,0
4475142544032.783,0,4475142544032.783,0,4475142544032.783,0,4475142544032.783,0,4475142544032.783,0
4658366701313.619,0,4658366701313.619,0,4658366701313.619,0,4658366701313.619,0,4658366701313.619,0
4849092539598.122,0,4849092539598.122,0,4849092539598.122,0,4849092539598.122,0,4849092539598.122,0
5047627197523.009,0,5047627197523.009,0,5047627197523.009,0,5047627197523.009,0,5047627197523.009,0
5254290388792.12,0,5254290388792.12,0,5254290388792.12,0,5254290388792.12,0,5254290388792.12,0
5469414917032.896,0,5469414917032.896,0,5469414917032.896,0,5469414917032.896,0,5469414917032.896,0
5693347211732.39,0,5693347211732.39,0,5693347211732.39,0,5693347211732.39,0,5693347211732.39,0
5926447886116.008,0,5926447886116.008,0,5926447886116.008,0,5926447886116.008,0,5926447886116.008,0
6169092317867.195,0,6169092317867.195,0,6169092317867.195,0,6169092317867.195,0,6169092317867.195,0
6421671253623.353,0,6421671253623.353,0,6421671253623.353,0,6421671253623.353,0,6421671253623.353,0
6684591438221.407,0,6684591438221.407,0,6684591438221.407,0,6684591438221.407,0,6684591438221.407,0
6958276269706.371,0,6958276269706.371,0,6958276269706.371,0,6958276269706.371,0,6958276269706.371,0
7243166481157.668,0,7243166481157.668,0,7243166481157.668,0,7243166481157.668,0,7243166481157.668,0
7539720850431.227,0,7539720850431.227,0,7539720850431.227,0,7539720850431.227,0,7539720850431.227,0
7848416938960.326,0,7848416938960.326,0,7848416938960.326,0,7848416938960.326,0,7848416938960.326,0
8169751860804.798,0,8169751860804.798,0,8169751860804.798,0,8169751860804.798,0,8169751860804.798,0
8504243083187.309,0,8504243083187.309,0,8504243083187.309,0,8504243083187.309,0,8504243083187.309,0
8852429259805.543,0,8852429259805.543,0,8852429259805.543,0,8852429259805.543,0,8852429259805.543,0
9214871098262.477,0,9214871098262.477,0,9214871098262.477,0,9214871098262.477,0,9214871098262.477,0
9592152263011.52,0,9592152263011.52,0,9592152263011.52,0,9592152263011.52,0,9592152263011.52,0
9984880315270.602,0,9984880315270.602,0,9984880315270.602,0,9984880315270.602,0,9984880315270.602,0
10393687691418.855,0,10393687691418.855,0,10393687691418.855,0,10393687691418.855,0,10393687691418.855,0
10819232721451.416,0,10819232721451.416,0,10819232721451.416,0,10819232721451.416,0,10819232721451.416,0
11262200689132.484,0,11262200689132.484,0,11262200689132.484,0,11262200689132.484,0,11262200689132.484,0
11723304935553.744,0,11723304935553.744,0,11723304935553.744,0,11723304935553.744,0,11723304935553.744,0
12203288007875.6,0,12203288007875.6,0,12203288007875.6,0,12203288007875.6,0,12203288007875.6,0
12702922855100.693,0,12702922855100.693,0,12702922855100.693,0,12702922855100.693,0,12702922855100.693,0
13223014072805.656,0,13223014072805.656,0,13223014072805.656,0,13223014072805.656,0,13223014072805.656,0
13764399198835.445,0,13764399198835.445,0,13764399198835.445,0,13764399198835.445,0,13764399198835.445,0
14327950062046.824,0,14327950062046.824,0,14327950062046.824,0,14327950062046.824,0,14327950062046.824,0
14914574186272.977,0,14914574186272.977,0,14914574186272.977,0,14914574186272.977,0,14914574186272.977,0
15525216251770.135,0,15525216251770.135,0,15525216251770.135,0,15525216251770.135,0,15525216251770.135,0
16160859616499.676,0,16160859616499.676,0,16160859616499.676,0,16160859616499.676,0,16160859616499.676,0
16822527899695.564,0,16822527899695.564,0,16822527899695.564,0,16822527899695.564,0,16822527899695.564,0
17511286630267.22,0,17511286630267.22,0,17511286630267.22,0,17511286630267.22,0,17511286630267.22,0
18228244962692.215,0,18228244962692.215,0,18228244962692.215,0,18228244962692.215,0,18228244962692.215,0
18974557463162.47,0,18974557463162.47,0,18974557463162.47,0,18974557463162.47,0,18974557463162.47,0
19751425968859.68,0,19751425968859.68,0,19751425968859.68,0,19751425968859.68,0,19751425968859.68,0
20560101523354.51,0,20560101523354.51,0,20560101523354.51,0,20560101523354.51,0,20560101523354.51,0
21401886391246.19,0,21401886391246.19,0,21401886391246.19,0,21401886391246.19,0,21401886391246.19,0
22278136155286.68,0,22278136155286.68,0,22278136155286.68,0,22278136155286.68,0,22278136155286.68,0
23190261899366.715,0,23190261899366.715,0,23190261899366.715,0,23190261899366.715,0,23190261899366.715,0
24139732480879.04,0,24139732480879.04,0,24139732480879.04,0,24139732480879.04,0,24139732480879.04,0
25128076896118.23,0,25128076896118.23,0,25128076896118.23,0,25128076896118.23,0,25128076896118.23,0
26156886742526.02,0,26156886742526.02,0,26156886742526.02,0,26156886742526.02,0,26156886742526.02,0
27227818781747.9,0,27227818781747.9,0,27227818781747.9,0,27227818781747.9,0,27227818781747.9,0


==> training_history_dpgnn_100kepochs_finer.csv <==
epoch,train_loss,val_loss,wall_time,epoch_time
1,50610539.75122013,inf,4.866488456726074,4.8654625415802
101,4166.969202479961,4348.397942481461,495.6409499645233,4.823418855667114
201,586.0830462637886,589.8932922495907,986.6313252449036,4.831866025924683
301,195.73653647963278,180.12240575293006,1486.3227891921997,5.031882286071777
401,240.78367247390594,185.87238905673362,2041.72900223732,6.450028419494629
501,95.21505967846318,313.6059852601163,2688.817859888077,6.727886438369751
601,83.0598327944744,64.13903033983974,3380.4044604301453,6.826656103134155
701,54.69346182139466,17.00025213315284,4059.4650456905365,6.662896394729614
801,69.35763733228767,143.01001147872373,4692.164982795715,6.127372741699219
901,25.88397450725039,30.013552445839824,5340.779612064362,6.441310405731201
1001,73.10015662782814,207.6771269481448,6013.02344918251,6.83968448638916
1101,39.90541123009099,105.14456033492345,6673.315850973129,6.426368236541748
1201,59.53228151349434,22.964499448509677,7346.352849960327,6.858032464981079
1301,89.79603596750711,70.35925633283583,8053.277320861816,6.808919429779053
1401,106.53411426857208,139.45518870507965,8748.801739931107,6.757539749145508
1501,54.61135419455441,32.09718378083589,9437.11663532257,6.541691303253174
1601,30.642068790865498,7.356669932492452,10097.951362133026,7.295238256454468
1701,77.69048769034357,7.16343939195364,10771.474620819092,7.743070602416992
1801,29.576954194024413,16.035234598126475,11469.194312810898,6.796838998794556
1901,20.446263864414757,20.030603493405472,12168.890911579132,6.583428621292114
2001,27.870772971118132,86.089714322882,12855.392902612686,6.645007133483887
2101,41.772770265450596,78.9348840252186,13543.590983867645,6.675086975097656
2201,44.850142554968734,21.251572552808888,14244.433328866959,6.848990440368652
2301,58.3555526602643,32.37365542426388,14955.461072444916,7.49023175239563
2401,52.25958738436589,61.33337734096501,15644.844303369522,6.601932764053345
2501,51.63411129197835,194.07779319249505,16296.002253055573,6.61997389793396
2601,34.480842285789564,101.80540672116632,16969.70004272461,6.570719957351685
2701,48.84516668090668,61.47323925952632,17650.91879916191,6.689145088195801
2801,2.169222644872052,2.231597731699427,18323.25976538658,6.537477254867554
2901,59.09161452438729,247.255386113238,18977.779475688934,6.756350994110107
3001,21.806509745745018,22.199830088005765,19645.566443681717,6.588992595672607
3101,32.22389672705297,36.52395325793783,20299.341690063477,6.414666175842285
3201,25.974454515192505,22.21967197726131,20954.714470863342,6.990314245223999
3301,28.17485429377696,31.851728331723937,21653.761179685593,6.930659055709839
3401,25.675824996679733,59.91555146111048,22356.02842760086,7.058303833007812
3501,18.41844157677875,39.55923678834261,23061.57836842537,6.787142753601074
3601,24.773660094664045,40.36631568420988,23763.30096745491,6.8667943477630615
3701,26.891109929598205,21.52980996777472,24459.709473371506,6.585554122924805
3801,46.82028325417085,48.27770256452443,25076.141303777695,6.427196741104126
3901,8.439389627042841,9.089809213117928,25702.907952070236,6.013073682785034
4001,39.53486599755919,107.9522865363953,26374.97021818161,7.234876394271851
4101,25.09539580422472,28.717039863043695,27073.06268310547,7.219586610794067
4201,53.20070256589388,2.670739937590116,27839.74657034874,6.405362367630005
4301,19.356104927453426,34.10904046095007,28512.294538021088,6.582724332809448
4401,13.097741456074406,6.796435523296533,29168.497334718704,5.704283714294434
4501,20.660847148090287,11.307639250439092,29756.536430597305,6.175454616546631
4601,33.89500607880508,84.24343756843459,30332.98582148552,5.694800138473511
4701,59.51319687326647,65.72508554861398,30891.464870214462,5.440483093261719
4801,6.468552011073616,18.131295719737683,31487.013184547424,6.465552806854248
4901,26.601313661085435,23.44334575135453,32159.868939876556,6.799701690673828
5001,11.952061897493193,4.322687051107563,32837.24985718727,6.723109006881714
5101,23.226213819431965,24.80258361868822,33534.828263521194,6.634043455123901
5201,18.98343514908644,41.52291767756924,34242.49119019508,7.626899003982544
5301,24.289803455011132,32.02326036280513,34934.25644826889,6.563735485076904
5401,10.715994220660937,12.725124133725428,35551.98476219177,6.13228964805603
5501,10.188053635089183,18.989278079389116,36182.04634666443,6.123858690261841
5601,26.57511514965795,9.31363539341078,36811.4997420311,6.613653898239136
5701,20.316601301635604,132.22911960445498,37489.342606306076,7.063597679138184
5801,14.499114141414584,46.56958441942839,38195.16291451454,6.743937730789185
5901,21.52989586082945,15.104100298294865,38862.725883960724,6.073723554611206
6001,26.87403463231207,46.992949629463645,39461.2856194973,6.108335018157959
6101,15.474442624715325,18.284025865849266,40114.97130703926,7.244144201278686
6201,19.49940089507323,12.189508584200494,40794.73316383362,6.620614051818848
6301,13.69800094377044,21.911050703692695,41425.252188920975,6.45900297164917
6401,32.38334149605655,8.047116861372773,42096.581354141235,13.70735239982605
6501,7.87767724423248,23.111803049460942,42734.20267319679,6.2799811363220215
6601,20.45133623003721,19.562272154569595,43395.388503074646,6.475888252258301
6701,15.451949503087247,6.405675761217451,44049.27735090256,6.472422361373901
6801,10.764265094825133,6.614822759364252,44691.110739946365,6.031882762908935
6901,17.411704522746298,7.9781981497907735,45338.58407950401,6.407249927520752
7001,3.8554230733503223,0.657342784076679,46038.48331236839,6.730725288391113
7101,18.763842810693347,5.312879896331534,46704.15935873985,6.126013994216919
7201,18.732240384207277,9.902875957691208,47320.32148361206,6.41201901435852
7301,14.073310409702854,10.134023045783998,48001.61710214615,7.121798515319824
7401,13.908989868708463,7.699883620063729,48644.682066202164,6.049010992050171
7501,13.12427936997943,4.486344940038321,49300.33799481392,6.767477750778198
7601,10.638346159511599,16.464557950459234,49991.43092894554,6.855839490890503
7701,20.404226392837842,27.708191497747563,50693.93013072014,6.751578330993652
7801,18.594940695999927,19.099580154709656,51403.773164749146,6.77729606628418
7901,1.329671487786849,2.743550335732093,52090.8914000988,6.782344341278076
8001,8.731673426073547,6.129424906056833,52777.86654853821,14.762112140655518
8101,27.42646028368079,69.11450809263434,53445.17288064957,6.117193937301636
8201,60.80145292311497,11.09069633895991,54053.091232299805,6.399252653121948
8301,0.506691889458448,1.164304217740619,54756.95639705658,6.628744125366211
8401,33.89757869725508,99.03805863384969,55429.74281859398,6.329391717910767
8501,7.579335195220752,5.993377065254956,56091.62027311325,6.428759574890137
8601,6.669370727014176,16.624379705282514,56744.51891732216,6.680998802185059
8701,29.12647635665481,17.5863670035951,57392.92690062523,8.915827989578247
8801,20.198892803796046,16.818164009242057,58031.80285692215,6.024953842163086
8901,7.824754791473279,1.5652769452021942,58661.17887687683,6.295963048934936
9001,6.083236706194243,4.734426078217874,59310.43631339073,6.171685457229614
9101,11.507179951055871,7.730863866475152,59953.98679566383,6.530967712402344
9201,7.782764549547264,12.58986634616214,60644.40185880661,6.7057294845581055
9301,4.491087165034134,2.367558191529526,61335.18895792961,6.667635440826416
9401,4.3232797350821155,2.125238050736779,62023.858654260635,6.609784841537476
9501,11.667429529449546,11.145910543658333,62633.5092215538,6.215726613998413
9601,7.003692905048656,1.579960884692556,63262.831527233124,6.415212154388428
9701,5.307720858538761,0.6633522401212191,63945.25583410263,6.687613010406494
9801,6.135211945727657,1.571104834145011,64627.73779511452,6.525962352752685
9901,5.174811346200622,0.7701960375647481,65427.9729745388,6.490056991577148
10001,14.945379276139525,30.750976809416954,66258.22963309288,6.452512502670288
10101,0.136015600348579,0.23943517640664402,66901.93969988823,6.070619583129883
10201,7.316145629091405,11.240596967768019,67554.2861521244,6.6478893756866455
10301,1.665640629343873,1.6370027116912111,68247.5966322422,6.8046112060546875
10401,4.017271062675748,5.596253259983197,68886.27147912979,4.899024724960327
10501,4.99718121880111,2.963749144241109,69459.45180177689,6.386211395263672
10601,0.32849699032511903,0.8805096874035201,70169.84553861618,6.626214504241943
10701,9.609898582345748,2.850484023282771,70845.91683840752,8.52028775215149
10801,2.456794545202611,3.327278222186309,71567.66109275818,16.702967882156372
10901,5.831563581833188,0.722023414040835,72235.0066306591,6.403071641921997
11001,1.9929927691118632,0.439338441992678,72972.63740825653,6.504168510437012
11101,2.509870068019838,9.20533597264225,73701.93741774559,6.7554240226745605
11201,9.90856601592848,14.20633879593946,74438.05629372597,6.635293245315552
11301,4.271568700912204,0.8441079548748671,75174.5993783474,6.597862005233765
11401,29.2357051384312,43.36337355963255,75889.46035504341,6.750746011734009
11501,0.887996789344709,2.942580511675644,76596.7800579071,6.757326364517212
11601,8.461964526452299,9.728354319155226,77296.27260160446,6.538867473602295
11701,2.264016648694817,3.163776464222877,77978.5119433403,6.747738361358643
11801,2.8387287126931042,3.684575196743997,78685.22746634483,7.5428266525268555
11901,2.152249424913068,5.070178659974983,79352.46403670311,6.335529565811157
12001,2.396747175773483,0.858629142868208,80050.31500387192,6.683649063110352
12101,1.8606137572340762,3.06433147316225,80772.88220143318,6.933854579925537
12201,0.658128118087358,0.07283972909229,81492.81838345528,6.6924779415130615
12301,0.39188277872394506,1.129080132285317,82200.2730987072,6.590731382369995
12401,3.32936106922637,8.315694969045296,82889.31379342079,6.705164432525635
12501,3.892280711240979,2.11628973366435,83595.67459774017,6.861817359924316
12601,1.197826092194837,0.131640450670159,84282.74376606941,6.8137969970703125
12701,0.150385146292964,0.040682810887891004,84984.90890979767,6.877643585205078
12801,0.580416897438158,1.076463990481271,85684.65414357185,6.809254884719849
12901,4.532463209231687,3.742532542752205,86383.17181921005,7.028662919998169
13001,3.376730789081278,1.896736860297506,87099.08526539803,7.016937732696533
13101,4.650690506200137,5.05819669093135,87842.53270101547,7.026630163192749
13201,0.610624448687617,0.088775230243451,88559.07534980774,12.216883420944214
13301,0.35744973079064,0.195494327653348,89271.8855934143,8.127898693084717
13401,2.909140122437923,0.158529116600615,89976.72956967354,6.759592533111572
13501,0.908256408274092,1.501965748315047,90694.97621583939,6.7766149044036865
13601,0.9250030806650311,2.657631305105927,91410.95911288261,6.819697618484497
13701,2.580238689709335,1.1550410228890051,92111.37537193298,7.1773521900177
13801,1.265749221545712,1.41212737225258,92833.06178617477,6.865379571914673
13901,7.864756594029239,0.077970298499897,93589.29220175743,7.012388229370117
14001,2.570606161296185,0.5951299399630531,94320.67583465576,8.925332307815552
14101,1.8063009084647712,2.631880751974348,95056.05924844742,6.978282690048218
14201,0.33984427776617504,0.38050498978366204,95773.2907114029,6.92614221572876
14301,1.521637213504635,1.957653889847039,96522.41673445702,6.872238874435425
14401,12.146604863803516,5.85318796920069,97280.60115766525,6.995732069015503
14501,0.881541684478629,0.42571835518108503,98019.04758906364,6.839749813079834
14601,0.11331866090320901,0.246519415459162,98733.01031422615,6.833353757858276
14701,2.335141970984006,7.47160545991182,99437.39634919167,6.8784754276275635
14801,3.366673600135161,0.17087945055168702,100161.1053481102,6.9694907665252686
14901,0.09488346445756601,0.19811190505957302,100906.51100063324,6.889410972595215
15001,10.333855330480308,16.01224811764923,101638.8104171753,6.906093120574951
15101,1.065635394692428,1.374672344352955,102385.87885522842,6.889582872390747
15201,5.096782535307984,8.276293701303096,103143.99757647514,7.362569570541382
15301,1.8309799845914072,1.740980528966921,103927.75956606865,6.972118139266968
15401,5.26489586076036,2.540767826929022,104687.10126495361,7.001858472824097
15501,1.49988961514032,0.27036497398610804,105442.31002473831,11.568114995956421
15601,0.7195268100546831,0.398884745803162,106170.97637605667,6.940140962600708
15701,2.991633792580507,1.782014832328898,106890.99480724335,7.018054246902466
15801,0.5867390334872821,2.108665137091349,107638.2949578762,7.000417232513428
15901,0.47358355089582704,0.147260591047668,108369.18905043602,9.304271936416626
16001,2.660057464752163,0.8831732146183121,109092.94201850891,7.010016679763794
16101,0.7806304287991611,0.254569442003633,109820.84583258629,7.069427728652954
16201,3.623350565316476,0.22630107015891401,110529.28245186806,6.941327810287476
16301,2.4469966547873643,2.823371001107019,111237.36133909225,6.907155752182007
16401,1.467203956145442,2.154862297564799,111948.30719304085,6.8803629875183105
16501,1.784174998922404,0.8881460397177101,112667.25374102592,6.977891683578491
16601,2.88441463389284,0.734906336922974,113373.71223020554,6.821195840835571
16701,1.8029939069139092,1.705380421962662,114069.59397745132,6.917755126953125
16801,0.577640078731639,1.5530616151685321,114788.30592989922,6.896391153335571
16901,0.03608535679317,0.07569369067711501,115513.34147620201,6.819451093673706
17001,1.05066412020123,1.346833709835237,116218.06509590149,6.876291275024414
17101,2.90105627207746,9.38946749246143,116916.84275054932,6.843056678771973
17201,0.850249907629235,0.5966924351370441,117635.96606492996,6.980036020278931
17301,2.721489521499792,3.742910253050294,118365.31144738197,6.948056936264038
17401,1.372570161436028,0.427306911027926,119105.6165304184,16.08632731437683
17501,0.11748975240022301,0.079380852500101,119849.81491041183,7.028623104095459
17601,0.022086398912997,0.05861286107760601,120563.4470820427,6.951449394226074
17701,0.267501786771628,0.58291780711865,121272.6667304039,6.9083991050720215
17801,0.8705960418635731,0.7182510755971081,121969.81147551537,6.955013036727905
17901,0.115870177001196,0.09106846255318801,122694.1153280735,6.946414232254028
18001,1.030249243462486,1.048525759962485,123460.80424547195,6.968973636627197
18101,3.622600499654099,5.921891933728868,124132.37031245232,6.708110809326172
18201,0.49622244911775204,0.135408866515166,124822.17390751839,6.942536354064941
18301,0.19796653655724503,0.630391619745837,125556.55440020561,6.9670679569244385
18401,0.7891336739194771,0.495658354636043,126288.02514863014,6.959848642349243
18501,1.333697261888132,3.372668266116562,127026.4610555172,7.498819828033447
18601,0.28795904589744503,0.064775024595232,127743.90061807632,9.529206037521362
18701,0.102888806577956,0.22299669721446902,128443.98486852646,6.9087073802948
18801,0.5105580204800221,0.5258977711454831,129150.44119906425,6.914861440658569
18901,0.48178487217583005,0.319642823539091,129847.48222994804,6.919248580932617
19001,1.158310897425694,1.886472717778235,130565.79377055168,6.981435775756836
19101,0.16621361013767402,0.37356921471227306,131270.5209827423,6.903345346450806
19201,0.854354516878791,1.415740716594984,131968.05353283882,6.928048849105835
19301,0.006872356207469001,0.007542388369191,132687.5277159214,6.990828514099121
19401,0.006818494862139,0.00721497261548,133393.85463404655,6.986502170562744
19501,0.054387320293544004,0.10849756560496601,134103.83250379562,13.592414140701294
19601,0.177972967665249,0.36631489532199,134837.3227083683,6.955485105514526
19701,0.14043874769339001,0.017066193730527,135543.20122170448,6.815847396850586
19801,0.14109489269462802,0.321581636693932,136248.2724905014,6.7867112159729
19901,0.607794743254757,0.460178781694678,136946.47406196594,6.846182823181152
20001,3.188033131845503,1.753575191676453,137648.4615199566,6.956536054611206
20101,0.260321316091506,0.292048115656421,138345.31654930115,6.961122035980225
20201,0.7675144429920061,0.960127678394296,139046.6266565323,7.002815961837768
20301,0.851162758193983,0.5116498909618831,139747.8285355568,6.960655927658081
20401,0.133264154984357,0.21009270166208902,140459.78492307663,6.98068904876709
20501,0.884591736910011,1.5536773708396772,141193.06010985374,6.94442892074585
20601,0.33847380842651303,0.718769729084467,141902.73068332672,6.611527919769287
20701,0.21602703144295402,0.16419383144926603,142565.60072088242,6.539165496826172
20801,0.009149053842048002,0.011561329009854002,143252.80622768402,6.86717677116394
20901,0.300820675149758,0.404358695022137,143941.4479391575,6.818886756896973
21001,1.117096779800281,0.592700326684336,144656.63686084747,6.910968780517578
21101,0.720580551550122,1.382633355284822,145367.02911233902,6.865693092346191
21201,0.35562027036042504,0.634615516896867,146092.90488791466,6.855950832366943
21301,0.767704770158746,0.35043457068035305,146783.0674278736,6.857216835021973
21401,0.109334038529484,0.14906389922295202,147469.9348576069,6.892746448516846
21501,0.9444269486028081,0.21204738096039502,148201.23942780495,7.117112636566162
21601,0.158534091794756,0.25855772704996705,148967.27247548103,9.200072050094604
21701,0.716091807502611,0.22307138948784702,149735.09348225594,6.951579570770264
21801,1.006018943437875,0.751656262015801,150476.12278318405,7.17336368560791
21901,0.30288618513756904,0.101317386609407,151189.1440935135,7.059648036956787
22001,0.652879055156187,0.404513006879103,151941.11551070213,8.85198187828064
22101,14.393701684738161,8.296628145568647,152633.55068850517,6.571397542953491
22201,1.231900476724274,2.8265994031156,153326.86122894287,6.687022686004639
22301,0.179252652739014,0.227438534205664,154020.2894694805,20.779123544692993
22401,0.615213990725018,0.19126177970808403,154702.4540166855,6.797542572021484
22501,0.007798684301647001,0.013126008427803001,155388.1731929779,6.748147487640381
22601,1.001270709988048,1.121068031407777,156086.17787766457,6.7438294887542725
22701,0.44999648801846104,1.44429852148785,156769.78474283218,6.661854028701782
22801,0.034906836267868,0.014494393343190002,157455.1105799675,6.711364269256592
22901,1.05951022246706,0.449331229120136,158191.33472824097,7.011478900909424
23001,0.8836602982781441,2.510384936566405,158892.37632966042,7.040472507476807
23101,0.007444759945938,0.020789297915768,159606.44536948204,7.101891279220581
23201,0.41264379372903603,0.32618622798073804,160319.49278831482,6.988530874252319
23301,0.161378470827675,0.12442079789456802,161021.00288939476,6.953750133514404
23401,0.013016356566313001,0.029735793570291002,161699.7961409092,6.570946455001831
23501,0.5436186433685091,0.126621586779536,162373.78631162643,6.688013315200806
23601,0.215384057802692,0.17989057284473,163064.0854487419,6.767566204071045
23701,0.306539909783522,0.48968703618596404,163744.52700209618,6.733457803726196
23801,0.23148067631784303,0.248988201628306,164451.79106259346,6.75576639175415
23901,0.13352614896418502,0.24084012530145502,165127.02443552017,6.793257236480713
24001,0.720942179217941,1.109746036021011,165814.90490984917,6.778730630874634
24101,1.807416236739968,0.341661524339512,166498.5109319687,6.816054582595825
24201,1.520151372615415,0.5119850734858701,167193.70283460617,6.9070374965667725
24301,0.11202223085123901,0.079297586643179,167885.46919059753,6.86253023147583
24401,1.9355635037835,0.5758188705954931,168594.57066702843,6.9150166511535645
24501,1.245714061671992,1.20437179693838,169312.85506510735,6.859696388244629
24601,0.707386640761219,0.29830925143708703,170016.7871172428,6.8064374923706055
24701,0.46239147790383706,0.5489391767943751,170720.74290561676,6.573902606964111
24801,0.291225813758748,0.067706270990883,171409.84423208237,6.916423559188843
24901,0.777710477733902,0.533535740879123,172134.74849247932,8.471077919006348
25001,1.416886215393066,1.193819738533147,172856.6558227539,6.940162420272827
25101,0.19112679990580903,0.23543520590840103,173549.79150652885,6.862112522125244
25201,0.6174536858335831,0.33961319520778205,174247.6157426834,6.838247537612915
25301,0.08505141480708801,0.184796262894544,174939.442756176,6.7986671924591064
25401,0.024447955617754,0.036975036530000005,175622.52017474174,6.715295076370239
25501,0.031429380849873005,0.044050341469943,176305.37869668007,6.849421739578247
25601,0.768013357110322,0.569698875173956,176997.80255794525,6.869638442993164
25701,0.342095314129848,0.285580584976781,177684.69521784782,6.657380819320679
25801,0.183568823378673,0.310543061004772,178374.8816947937,6.694385290145874
25901,0.1345509716553,0.09451698794245701,179054.1877465248,6.756644010543823
26001,0.310340404000748,0.772470742635137,179731.39398670197,6.764170408248901
26101,1.141023613991113,0.7701813908798171,180419.75673651695,6.869783639907837
26201,0.006127268401812,0.01065171730971,181141.7389600277,6.966668605804443
26301,0.11962635183730101,0.069522038488352,181867.3140461445,6.958231210708618
26401,0.229122758955101,0.067339120562327,182598.4634180069,7.020622491836548
26501,0.045921585769110006,0.046946499357891004,183327.41466975212,6.9675891399383545
26601,0.102151433048765,0.299598090869515,184064.92085766792,6.987375497817993
26701,0.262532322322313,0.031621297090282004,184806.65735960007,7.134787321090698
26801,0.337403496259209,0.107891518510871,185561.43413853645,7.164966344833374
26901,0.023819157605151003,0.039969831017474006,186293.13765335083,7.10141921043396
27001,2.082074841707564,0.34377090584999004,187008.14421916008,7.085404872894287
27101,0.23456710646115403,0.260706478868625,187755.03400230408,7.085109949111938
27201,6.422937502351806,3.569985754757584,188532.25169992447,7.159703731536865
27301,0.06983847693488701,0.04339053632447901,189277.2113623619,7.118835210800171
27401,0.139580701465042,0.260923828715095,190064.51908636093,7.147461891174316
27501,0.068187633645837,0.038597958982405006,190806.68418765068,7.099822044372559
27601,0.013240968035942002,0.021303112316572,191546.1078827381,7.066791296005249
27701,0.42551262505477405,0.6112401560849561,192277.45548725128,7.086543321609497
27801,0.17434562677186802,0.13524368992684002,193046.96818995476,7.591298341751099
27901,0.046091211174435,0.076036680727128,193821.6368482113,7.089282751083374
28001,0.26088842200169604,0.130151048269187,194611.24408388138,7.094801187515259
28101,0.061216688165870004,0.018641888138295003,195397.05788946152,6.989500522613525
28201,0.230010893903479,0.063441672580979,196177.44464159012,7.147317886352539
28301,1.169304406587175,0.151595124028644,196922.0193502903,7.011179447174072
28401,0.16876226061138302,0.09827112744603901,197653.16545295715,7.075771808624268
28501,0.15607842171289402,0.169050678894222,198411.61245059967,7.01879620552063
28601,0.27520250463648,0.23302682194851101,199208.6316151619,7.0852210521698
28701,0.01564917631585,0.025712052061112003,199986.9465007782,13.686264038085938
28801,0.21878076897647603,0.17106604874977302,200745.30572891235,7.157268762588501
28901,0.423111893260092,0.35533684687251105,201507.56416893005,6.919902801513672
29001,0.012469674477049001,0.039292989061929004,202278.36276769638,6.9796390533447275
29101,0.280879729333744,0.235354899183031,203061.7284681797,9.458471536636353
29201,0.177781514860491,0.136408676429258,203840.67835760117,6.943423748016357
29301,0.5871457503224791,2.431049751966121,204607.23383140564,7.029417514801025
29401,0.084704178100514,0.08851655820217301,205401.96961832047,12.491937637329102
29501,0.19553313372896,0.11000379908122701,206197.36487269402,7.253934621810913
29601,5.5938772096724705,23.575321430802834,206968.57541894913,7.06468915939331
29701,0.013564028625102,0.025723353875987003,207781.0890762806,7.5546205043792725
29801,0.010114307838344001,0.013307887021457,208547.21682739258,7.0354225635528564
29901,0.07361494832274301,0.21277640205696102,209335.89388394356,11.237657070159912
30001,0.115400825895502,0.08210916723985201,210120.54715657234,6.9644389152526855
30101,0.14072105673072902,0.15771830073696103,210862.61637496948,6.96357274055481
30201,0.063006302918127,0.042017298828771005,211598.2560992241,7.427795886993408
30301,0.47459541355869206,0.763876320249385,212382.75153422356,7.049774646759033
30401,0.25748798253425303,0.41758972626155105,213156.875323534,7.273249387741089
30501,0.050316315100847005,0.067297611840458,213930.58800172806,7.143049001693726
30601,0.036555894941332004,0.011146192972379001,214722.17948818207,7.163698196411133
30701,0.13169593122511,0.169026553246372,215521.67742085457,7.490503787994385
30801,0.05689942227776901,0.157475516233155,216333.07873868942,7.312267065048218
30901,0.064175134259527,0.14183369552789402,217117.08851003647,7.299396753311157
31001,0.006786766898726,0.014795568700073002,217872.5892343521,7.107692718505859
31101,0.09281657503866,0.169925959891252,218641.6370124817,7.405435800552368
31201,0.412946047038096,0.14455846092437102,219417.64180970192,14.39274549484253
31301,0.005641377845671001,0.027870625328053,220206.5767276287,7.217000961303711
31401,0.29372840840963904,0.096584887567423,220988.78296113014,7.008539438247681
31501,9.821112063402222,0.41881159898298204,221774.56859016418,7.186923742294311
31601,0.039979921506548007,0.074181904723225,222495.3984527588,7.126657247543335
31701,0.027859926366464,0.015982175440553,223276.69464468956,7.029199123382568
31801,0.089486774752111,0.048416802100017,224066.20305490494,7.09757924079895
31901,0.007027776029055001,0.013883916924507002,224860.42597317696,7.049664735794067
32001,0.286738046011005,0.699994868534333,225633.68935275078,10.508376598358154
32101,0.026154422560116002,0.039041748885005,226385.44009113312,7.100863695144653
32201,0.00906970517565,0.01665160041596,227177.81628584862,14.075707912445068
32301,0.17136853275748,0.180669490725534,227968.5749206543,7.104124784469604
32401,0.006537783970220001,0.020943730648733002,228749.31298017502,8.273797512054443
32501,0.169383756142714,0.24665785164546103,229519.3554956913,7.001081705093384
32601,0.058466888470986,0.16677107456091803,230303.23338747025,7.307270050048828
32701,0.18842871268822903,0.18943259116688702,231075.63336849213,6.996325969696045
32801,0.20280634995759703,0.15454949220921202,231859.84366226196,7.161649465560913
32901,0.007577450806734,0.014971997554055,232647.76985239983,7.227151393890381
33001,0.15838363601978,0.380993949073746,233411.29628038406,7.073203563690185
33101,0.023914352647810003,0.032111222167489004,234173.1750752926,7.145036458969116
33201,0.050222262478246,0.05704205339240501,234946.5172958374,10.168756246566772
33301,0.005642461017646001,0.009652041484172001,235725.63935256004,6.9809794425964355
33401,0.010133167195399001,0.013950090901489002,236516.4082992077,6.901524066925049
33501,0.011241325264816,0.022839737140356003,237271.5528666973,8.407944679260254
33601,0.09039500317816901,0.029537602215169004,238032.45434856415,6.976550102233887
33701,0.006250917783205001,0.015228521238873001,238833.62260627747,6.879486799240112
33801,0.006018580244665001,0.010723120201329001,239598.3493745327,10.75868034362793
33901,0.009440828252829,0.022895955845292002,240360.01230359077,6.997966527938843
34001,0.404698563220083,0.09630773720129,241144.01431798935,7.04222559928894
34101,0.068882489052143,0.056009971005611,241916.17345786095,6.8171727657318115
34201,0.006330909023162,0.016679802913255,242647.51544857025,7.107023000717163
34301,0.20223509986605,0.111613375224342,243357.47233891487,7.072548627853393
34401,22.195791966333456,86.2289220577126,244106.13596725464,7.370935678482056
34501,0.015127534342877001,0.021322003612945003,244824.05838155746,6.835820198059082
34601,0.007823281973661,0.008523121095892,245578.8330719471,6.92090630531311
34701,0.028340644094907,0.063927154968013,246292.1101937294,6.8506011962890625
34801,0.8004241013563621,0.04433245337293,247016.58910179138,6.94479775428772
34901,8.03048195987413,16.91487192875584,247764.15026688576,7.57777738571167
35001,0.0049362304936310004,0.011456398286481002,248523.78280043602,6.848453521728516
35101,0.12328482369219601,0.143865710934199,249277.41159319878,6.947953701019287
35201,0.0066312359737580005,0.028041320122555002,250013.41047286987,7.832196474075317
35301,0.019658149326868,0.022375633085352002,250783.73592686653,7.515732526779175
35401,0.005466591953491,0.008651991204909,251542.4120876789,5.280781507492065
35501,0.011859337646123002,0.019546487269684002,252034.75880861282,4.902340888977051
35601,0.122333060820591,0.17701592609903502,252525.97981190681,4.905081033706665
35701,0.013496948255354002,0.019255724858967,253023.74761009216,4.935478925704956
35801,0.0560134550259,0.044696950992044,253518.0789051056,4.902032375335693
35901,0.211777593301775,0.078143229258127,254011.1590063572,4.911525726318359
36001,0.010133199311605001,0.022175536876167003,254517.9628162384,4.90523886680603
36101,0.11400253256501001,0.136251497196048,255017.9638710022,4.958191871643066
36201,0.005478714901738,0.026747743818371,255510.58257579803,4.916294813156128
36301,0.22432747139399703,0.075263457499965,256001.71439766884,4.9141175746917725
36401,0.08572737361448701,0.042922090194314005,256496.78752493858,4.920048475265503
36501,0.00615806493726,0.017079377322259,256988.93493962288,4.906221389770508
36601,0.031850047971735004,0.014570214072774002,257484.73460817337,5.367663860321045
36701,0.135402144378988,0.10467969253046701,257993.42313671112,4.875653505325317
36801,0.006484310575930001,0.016289059490673,258480.91295146942,4.833580255508423
36901,0.01585094840871,0.020504905951319003,258985.5117650032,4.770380735397339
37001,0.007903209533662001,0.016818723485196002,259477.79209828377,4.792848587036133
37101,0.08320635314336301,0.140387546497271,259958.09210205078,4.7639477252960205
37201,0.044641886559689,0.022911949762107003,260438.0386660099,4.788099765777588
37301,0.005339687800561,0.013769353203981,260926.2392756939,13.028125286102295
37401,0.018389200869468002,0.018326114175035,261417.4955356121,4.858746767044067
37501,0.026119586148101,0.050905349385874,261906.71863222122,4.903861045837402
37601,0.22036142823423002,0.021881572062228002,262395.46645236015,4.887973785400391
37701,0.06461040309834501,0.054976365344128,262890.11088347435,4.891444206237793
37801,0.006140271453673,0.021353269746422,263380.35674262047,4.8963611125946045
37901,0.088190356440973,0.120991980381454,263876.9418466091,4.861440420150757
38001,0.22897933487639502,0.08253702055171301,264366.0040831566,4.866827964782715
38101,0.0060911312828060005,0.014200619891165,264864.7358942032,4.889434814453125
38201,0.025103246388758,0.025232068226883002,265362.6933107376,7.915847063064575
38301,0.035866219192314,0.07152750270473901,265858.944732666,4.8842644691467285
38401,0.045431157864658005,0.08723995668215201,266352.0836009979,4.874266624450684
38501,0.012672347921708,0.012908976013336002,266841.3983640671,4.860820293426514
38601,0.006609260437314001,0.027083345841284003,267331.1681025028,4.869120359420776
38701,0.00806730379934,0.013673115172294002,267820.59398674965,4.896719455718994
38801,0.025315630092357003,0.044148578281248005,268318.27925753593,4.924274921417236
38901,0.005151804693342,0.012717733225214,268812.37601304054,4.9110143184661865
39001,0.43359920789146505,0.3470371450097,269304.8433508873,4.909894704818726
39101,0.137128090218214,0.08068646938713901,269797.42326045036,4.89224648475647
39201,0.039230768237543005,0.034382322963373,270290.0726442337,4.860188961029053
39301,0.020286886965051,0.016073670470195003,270782.7692992687,4.893036365509033
39401,0.14552025094284401,0.029495118636085,271273.43113183975,4.886030197143555
39501,0.0059892238362840005,0.011843268912323,271764.7436449528,4.8889031410217285
39601,0.02953972261594,0.020951192128915,272254.0352408886,4.90066123008728
39701,0.020028876591971,0.016150607052302,272746.37562823296,4.913529396057129
39801,0.004536545504292,0.009073312767773001,273237.0273079872,4.8851354122161865
39901,0.08588771080753001,0.064305258681292,273735.23435521126,4.931665897369385
40001,0.010973396393008001,0.032532077924995004,274226.45799946785,4.907987356185913
40101,0.11826837242268101,0.20389037634945903,274720.3516418934,4.871175050735474
40201,0.0058180210576480006,0.008797182739809001,275207.6547451019,4.872596979141235
40301,0.09817806796240301,0.071289513091859,275695.0994884968,4.857183456420898
40401,0.09170617248010501,0.135847788171227,276182.884093523,4.865198373794556
40501,0.028015732084599003,0.03614184500549,276676.1772866249,4.888748407363892
40601,0.005692733983365001,0.01475886163327,277172.8997890949,4.927735805511475
40701,0.027751254485902002,0.051433671181537,277683.32341861725,4.892573833465576
40801,0.135726450993318,0.032586073390862,278174.89918994904,4.913424491882324
40901,0.014539351662129002,0.012005531795474,278668.49536442757,4.9316487312316895
41001,0.029246196863504003,0.052605465337865004,279161.8424334526,4.899965524673462
41101,0.10458072125945701,0.07214757591916901,279655.572024107,4.929622411727905
41201,0.010851000060338001,0.024903540079968003,280169.9699552059,4.889909982681274
41301,0.033551916125784,0.016079013930471002,280662.2664370537,4.886684894561768
41401,0.006257301329541,0.017629957851850002,281153.03153014183,4.8696982860565186
41501,0.010123164568874,0.020025511374456,281646.23414468765,4.865239858627319
41601,0.040578988375458,0.030207681078520003,282137.2581691742,4.858847141265869
41701,0.00548104185719,0.017044712046360003,282625.89451265335,4.869969129562378
41801,0.014786849347354001,0.01344773631669,283120.7032980919,4.879203796386719
41901,0.004825341106198,0.015762448568021,283612.52842855453,4.917758464813232
42001,0.013298318159496001,0.019807323954243002,284104.65111517906,4.904536485671997
42101,4.545253951172391,24.663604797172326,284595.87225294113,4.889810800552368
42201,0.045596861258387,0.013783910174287001,285088.49562239647,4.8547327518463135
42301,0.011689077909187,0.013418860903515002,285581.5160677433,4.873897075653076
42401,0.004989160889338,0.020228106505972003,286069.56795191765,4.864251136779785
42501,0.043013067349549,0.029638655207509003,286560.8498046398,4.9125683307647705
42601,0.006923382248948001,0.013111157192108001,287051.0712018013,4.902358055114746
42701,0.0066931163235200005,0.014649869086022001,287542.69702887535,4.8879663944244385
42801,0.07114991899061601,0.02025884472837,288040.6031820774,5.051870107650757
42901,0.005259513141286001,0.013301680223516,288530.5771429539,4.876953601837158
43001,0.014740392638463001,0.019833961237801002,289020.05656147003,4.89806056022644
43101,0.110678504484487,0.10361971058685801,289521.6688940525,4.9008121490478525
43201,0.004406387975408,0.009112123505042001,290012.0803742409,4.893395185470581
43301,0.013720544820628,0.014974162985367,290502.7109386921,4.9057698249816895
43401,0.03141124412294,0.050388501127843,290993.21894454956,4.971776723861694
43501,0.065758321107202,0.15847992172962602,291488.5068356991,4.9330220222473145
43601,0.005319848387684001,0.007584814624684,291981.5253145695,4.926211357116699
43701,0.012175903532222001,0.019323261672759003,292482.6270020008,4.922736644744873
43801,0.042406978217865,0.050358425057439,292979.20008540154,4.898443698883057
43901,0.006494118481221001,0.008054494966127,293471.073461771,4.919799327850342
44001,0.004824609303552,0.007204135075485001,293963.5291185379,4.8985066413879395
44101,0.019584233384503002,0.024273584366016003,294455.26778388023,4.9282214641571045
44201,0.010150682093936,0.029797886883202004,294949.4851398468,4.910831689834595
44301,0.010885831485367,0.013609958570123001,295445.2919912338,4.915524482727051
44401,0.051230991005306,0.092883204656359,295938.4135732651,4.902676105499268
44501,0.0051164971492350005,0.011541395383032001,296431.45282292366,4.892646551132202
44601,0.047794671941363005,0.094938154121986,296929.65646886826,4.894361972808838
44701,0.027502232928751,0.022697007594416,297425.8160903454,4.908493757247925
44801,0.004499437598301,0.014516461619259001,297916.8891391754,4.874727249145508
44901,0.03806998305104,0.014743458236472001,298409.0486190319,4.9347946643829355
45001,0.099456914306527,0.029610499543379003,298903.4828360081,4.9046876430511475
45101,0.004699608650064,0.012981072591112001,299401.87795472145,4.899196624755859
45201,0.131029209981742,0.013287330113111001,299893.6924085617,4.919782400131226
45301,0.023937669524195,0.012866802220618001,300401.89706659317,4.892946720123291
45401,0.025227313902074004,0.036062432081534,300896.43910455704,4.919591903686523
45501,0.032796604393187004,0.015170954518623,301389.79676008224,4.912906169891357
45601,0.011623949851510001,0.010129896724159001,301881.33208060265,4.888697385787964
45701,0.004905302002294,0.008130497699968,302372.2829735279,4.86783242225647
45801,0.028041188205867002,0.016184856032775002,302861.5299127102,4.8864171504974365
45901,0.043262953910916,0.049849943737335006,303351.7715289593,4.887309789657593
46001,0.004942131973417,0.010483978336607,303841.73157835007,4.880185842514038
46101,0.00997815175743,0.008962535153567,304331.56848168373,4.883065938949585
46201,0.013829948868572,0.030096663491630003,304821.2131974697,4.892786979675293
46301,0.015256375746003002,0.021527273952935,305311.1649913788,4.872139930725098
46401,0.022702787853602,0.016343185717433,305800.8205688,4.889529466629028
46501,0.005114351912286001,0.011067896866471002,306290.56256461143,4.858900308609009
46601,0.016938143754889,0.032068911304176,306779.91622662544,4.86975359916687
46701,0.051482785836244,0.088078353910313,307269.4752047062,4.90328049659729
46801,0.005132154963972,0.008273436794875001,307759.88604831696,4.8641674518585205
46901,0.011833881815982002,0.011834827777004,308249.5854613781,4.8675079345703125
47001,0.039161135377022004,0.040081679504876004,308739.6033000946,4.88291072845459
47101,0.004861436481641001,0.010701478344140002,309229.27748274803,4.875
47201,0.005055796785702,0.007435639716844001,309718.7074377537,4.887046813964844
47301,0.014863086591250001,0.012259242668426,310208.8724799156,4.878241300582886
47401,0.00609674128598,0.006660939986396001,310698.34168338776,4.913346767425537
47501,0.0076763866537990005,0.012423617741802001,311187.4823794365,4.893553256988525
47601,0.020252550480816003,0.008093604834804001,311678.71408343315,4.927396774291992
47701,0.015729337986025,0.057911622307476006,312169.4680109024,4.881273984909058
47801,0.164400441658986,0.056779096554978,312658.9000041485,4.8845460414886475
47901,0.040004546811852004,0.042897263349342005,313148.8363854885,4.907899379730225
48001,0.007057780761317,0.007998867874633001,313639.68193387985,4.882160663604736
48101,0.02498042350274,0.035649114517416,314130.8455927372,4.9051618576049805
48201,0.019831647085966003,0.028127529973495,314621.4802002907,4.904897689819336
48301,0.004900971725938,0.008151122240890001,315112.87772774696,4.894880771636963
48401,0.025414871474140004,0.025604767231665004,315604.5363535881,4.900595664978027
48501,0.023481630843328,0.013134574627482002,316094.37543177605,4.879911661148071
48601,0.006557628670760001,0.010936931132142001,316584.0136716366,4.890452146530151
48701,0.008330097343732001,0.015333233613782,317075.05984163284,4.904470443725586
48801,0.019380808047970002,0.013923560848332002,317565.6378133297,4.92019248008728
48901,0.00567229422704,0.012363793837123,318056.41817235947,4.920051336288452
49001,0.00459462960164,0.006710860971011001,318547.37242746353,4.8906331062316895
49101,0.012039831474619001,0.021538486328049,319038.173558712,4.877277851104736
49201,0.009286350630125001,0.012699029153905,319528.94168782234,4.8952720165252686
49301,0.008802436325941,0.012164227719627002,320019.57844376564,4.8717005252838135
49401,0.021366019290888,0.016831818365488003,320509.86827898026,4.880295515060425
49501,0.004795218055472001,0.01127033577137,321000.08334851265,4.8789708614349365
49601,0.026702076425185003,0.011941694511521,321490.54618382454,4.912564754486084
49701,0.007035209995220001,0.007957627554573,321980.8536565304,4.917576313018799
49801,0.022555918631352003,0.01686375687428,322471.22719717026,4.900123119354248
49901,0.031913407049577,0.0069598514063690005,322961.57783317566,4.879501104354858
50001,0.018562667534899,0.016327263785227,323451.9697186947,4.918550729751587
50101,0.005249266223341,0.011668077992601,323941.7017982006,4.895164966583252
50201,0.004367344064091,0.006022230274047,324432.51209044456,4.866830110549927
50301,0.019383998336372003,0.015620811131468001,324922.25151228905,4.874526262283325
50401,0.007984998862608,0.009969302133168,325412.86247491837,4.895827054977417
50501,0.009621852678250001,0.005324954743057,325903.80264663696,4.87877893447876
50601,0.022726738140642,0.01454680819982,326394.3973517418,4.894865989685059
50701,0.005717790579281,0.009637013584917,326885.4187374115,4.902866840362549
50801,0.004838290492667,0.006713223498274,327376.04525208473,4.898165702819824
50901,0.042928734325580004,0.069403267308128,327866.6121711731,4.903091907501221
51001,0.026210386446520004,0.039038075607851004,328357.1518909931,4.879868268966675
51101,0.009232014558502,0.025483841031164002,328847.8763282299,4.878514051437378
51201,0.008092568647751,0.011761334147227001,329337.5129804611,4.894995450973511
51301,0.015420812447195,0.016044895750779,329828.41878962517,4.888165473937988
51401,0.052373523800500005,0.02663983888156,330319.1457641125,4.888662815093994
51501,0.013809337443942001,0.016295781026252003,330809.9205265045,4.891138315200806
51601,0.020694867043366,0.015077993283792002,331299.9857993126,4.891073942184448
51701,0.004696668939484,0.010836421647605001,331790.8725464344,4.903003692626953
51801,0.0069950464597360006,0.009434332944422,332281.1901359558,4.880212068557739
51901,0.020705508881755003,0.008573570700333,332772.09718084335,4.896384954452515
52001,0.005077324179324,0.0076808581442120005,333262.9683020115,4.890459299087524
52101,0.008102163684561,0.005933931588625,333754.1422665119,4.876688480377197
52201,0.013861161642266001,0.020191002662133,334245.2852244377,4.9029014110565186
52301,0.025048519086041002,0.005887298915160001,334736.185035944,4.90121054649353
52401,0.007415432015129001,0.009776381702056,335226.39188337326,4.901159763336182
52501,0.015083589140135,0.007889074955864,335717.28495812416,4.914907693862915
52601,0.023160335504028,0.037329400601841006,336208.2665300369,4.878176689147949
52701,0.019155317132745,0.007472725521735,336699.2196083069,4.8954386711120605
52801,0.037309207767228,0.042310288392749,337190.53149557114,4.901406764984131
52901,0.051989407488895,0.051083161942465004,337681.0061247349,4.912353277206421
53001,0.014729234861906,0.013684953833156,338171.6387400627,4.883782625198364
53101,0.00879847863117,0.005697866881697,338662.30734682083,4.911986827850342
53201,0.004627292380697001,0.008830549776086001,339153.0034160614,4.904218673706055
53301,0.012256740627447001,0.011919519184917,339643.4868543148,4.9038944244384775
53401,0.008193949370885,0.009708848465629001,340133.8431277275,4.896513938903809
53501,0.011048242925425,0.009459750170804,340624.1483056545,4.908719062805176
53601,0.018082073116321002,0.031765023093758005,341113.21361255646,4.890806674957275
53701,0.016864851250505002,0.036534738502598,341603.92510056496,4.901810646057129
53801,0.0057097133827690005,0.007175159862467,342094.8784868717,4.8902647495269775
53901,0.0052957500566960004,0.007650937322194001,342584.9744079113,4.8773767948150635
54001,0.02527236285572,0.044880619150809,343075.4366841316,4.912461757659912
54101,0.011962765829117001,0.045020419199992,343566.12271618843,4.892379522323608
54201,0.006198816683774,0.008881034653260001,344057.0616030693,4.892553806304932
54301,0.018763696955006,0.022046958713491,344547.63872909546,4.935436964035034
54401,0.008196443386111,0.008708125978226,345037.89962005615,4.887955188751221
54501,0.004889257333943,0.006637236095105001,345528.65450549126,4.897173881530762
54601,0.010275070768185,0.009742167436965,346019.49655008316,4.924246788024902
54701,0.004415613860539,0.012391870942152002,346509.8931646347,4.886602163314819
54801,0.004392141053617,0.006254508524719001,346999.9870967865,4.8891637325286865
54901,0.08896476309382001,0.125180581397579,347490.0064535141,4.903771162033081
55001,0.006297736637253,0.007033447589707,347979.6138701439,4.904106140136719
55101,0.008578245217530001,0.006511574198588,348469.62106227875,4.891831874847412
55201,0.044007809412063004,0.058486135822068006,348959.3130078316,4.874108076095581
55301,0.0050169970357470004,0.009547702882817,349449.9699444771,4.8614091873168945
55401,0.004507672436911,0.006203825790558001,349940.1088130474,4.891864776611328
55501,0.014398776747537001,0.015401541298635002,350430.2092781067,4.912741661071777
55601,0.012334622150425,0.013519524591414001,350920.41548490524,4.90499472618103
55701,0.007841267795963001,0.016792051217319002,351410.24711847305,4.88116717338562
55801,0.004330890772679,0.004610715312766,351899.98280477524,4.8949832916259775
55901,0.114457713460755,0.47300110692218805,352390.75763726234,4.885970830917358
56001,0.06953315202196901,0.014743411294933001,352880.4495575428,4.887731552124023
56101,0.006990285226207001,0.007027688445956,353370.2944729328,4.8964550495147705
56201,0.044204523819938,0.042077126732284004,353859.3733885288,4.890864610671997
56301,0.004451777129009,0.005382401344371001,354349.14946985245,4.879533290863037
56401,0.014703897302581,0.031050918859507004,354839.1834716797,4.907827615737915
56501,0.12176001682655702,0.13469091418148602,355328.95775842667,4.890046119689941
56601,0.005206935558360001,0.006454637825131001,355819.21273708344,4.877084255218506
56701,0.005350469791017,0.005064204042589,356308.63639473915,4.9002509117126465
56801,0.039623740425244004,0.10854281575987501,356798.9558866024,4.881011009216309
56901,0.005110423989864,0.008672806149803002,357288.3371348381,4.869087219238281
57001,0.005628014122074001,0.006261696455075001,357778.5734627247,4.880922794342041
57101,0.016246937910124,0.020574750409287003,358269.1607673168,4.8651206493377686
57201,0.0064000681175680006,0.021324162668100003,358759.06352233887,4.912095785140991
57301,0.0053878022802190005,0.008502790845314,359249.3629422188,4.894742012023926
57401,0.007515887786788001,0.011743558699733,359739.82137680054,4.886650323867798
57501,0.018722767737757003,0.08464857518348201,360229.92655324936,4.888283967971802
57601,0.004269535088639,0.0077673842532140006,360719.92058730125,4.8959269523620605
57701,0.009449202882589,0.010285956832792001,361210.1245248318,4.880210638046265
57801,0.007862066017890001,0.015020689339574001,361700.09694719315,4.8697509765625
57901,0.004380761273499001,0.006953671782934,362190.1520910263,4.887511730194092
58001,0.0067769574469990004,0.007187474053696001,362680.1950111389,4.873625993728638
58101,0.005930855667991001,0.00853903721197,363169.9924452305,4.858887195587158
58201,0.004727935489674,0.007224459874921,363659.61612200737,4.911972522735596
58301,0.009382721101305001,0.015490332239144,364149.6598267555,4.886399269104004
58401,0.015627387819019,0.026592296456218002,364639.6482491493,4.896255731582642
58501,0.006565167422821001,0.014248081777404002,365129.23478055,4.877457618713379
58601,0.0042750128000820006,0.005481707961697,365619.4366042614,4.893755197525024
58701,0.009354130526134001,0.009684409047603001,366109.56469249725,4.931059837341309
58801,0.050438957533897,0.008370332900843,366599.9050235748,4.887061595916748
58901,0.009285922524601,0.017373687340962,367090.2235093117,4.871734142303467
59001,0.006976775601278001,0.010520181381355001,367579.7000846863,4.900228261947632
59101,0.007607049709507,0.012386764339196001,368069.9400792122,4.869258403778076
59201,0.012917262091266,0.035013873182832,368560.206700325,4.894296646118164
59301,0.004680089448204,0.006343662520502001,369050.4676501751,4.891642808914185
59401,0.021845886163370003,0.038191056551759,369540.6849346161,4.8866987228393555
59501,0.063197660404295,0.025688005420813002,370030.57044029236,4.880922555923462
59601,0.009589964949003,0.015078779354835,370520.98047947884,4.9017276763916025
59701,0.004503165616952001,0.012720340849597,371012.0410480499,4.907682657241821
59801,0.005512788172938,0.008669166772434001,371503.5158238411,4.8682191371917725
59901,0.009901129266061001,0.009205171039539,371993.9731903076,4.895002126693726
60001,0.004560394872147,0.014997151118785001,372484.5648524761,4.896633863449097
60101,0.004518075995211,0.009070141616201,372974.6931679249,4.868271589279175
60201,0.006688602536826,0.018025004850649,373464.88611626625,4.8746912479400635
60301,0.004419433859176001,0.01365868099493,373953.94448399544,4.89257025718689
60401,0.004823153057555,0.009748159328692,374444.0395462513,4.922185182571411
60501,4.644151274186979,24.769984817895672,374934.1956641674,4.9031407833099365
60601,0.004756495982766,0.010517087090967001,375424.777084589,4.8965160846710205
60701,0.004772326839549,0.009320900276469,375915.10092163086,4.8970019817352295
60801,0.017086959145712,0.027513778787493,376405.56771063805,4.922300100326538
60901,0.004456246039928001,0.011551622316380001,376896.2884156704,4.884419679641724
61001,0.004492528847147,0.009456078585429,377386.66779112816,4.904213190078735
61101,0.06683445943933801,0.09295799813080201,377877.2472138405,4.930945634841919
61201,0.00479424820958,0.013082149308075,378367.8930912018,4.897905111312866
61301,0.0056468004699910005,0.012591814335222001,378858.27781510353,4.908694744110107
61401,0.007127949611579001,0.014103119821613,379348.4487018585,4.8895816802978525
61501,0.021147717230525002,0.06323257072902301,379837.9997792244,4.879138946533203
61601,0.009305696463113002,0.036303480072905,380327.9291908741,4.887104749679565
61701,0.017210484304781,0.070721618827584,380817.89553046227,4.898370027542114
61801,0.021316603341305,0.039375892378688,381308.0171394348,4.901730537414551
61901,0.004276518740897,0.010207623629672001,381797.89915800095,4.886215448379517
62001,0.022282533074094002,0.06264884689582201,382288.22053050995,4.877445936203003
62101,0.004337591042968001,0.016224192707058,382778.05916404724,4.931735038757324
62201,0.0055297958437310005,0.012836291769324002,383267.9791138172,4.904214382171631
62301,0.040488395205298004,0.057335814055206005,383757.58488726616,4.903570890426636
62401,0.010996487493213001,0.029362312028337,384247.15662002563,4.885422468185425
62501,0.004293871801431,0.010190777920968001,384736.9455690384,4.867342948913574
62601,0.010244980481865,0.014514376346988002,385226.6389210224,4.861722946166992
62701,0.005909360887525,0.013654383015131001,385715.75384759903,4.8891589641571045
62801,0.004547469643662001,0.008897113052343001,386205.4270195961,4.879281282424927
62901,0.074196252841734,0.092499273586232,386695.23043608665,4.886685132980347
63001,0.005280404460872,0.013299986361001001,387184.77610707283,4.869678497314453
63101,0.004465144317246,0.0072973757102270005,387674.8457522392,4.906113624572754
63201,0.0065494066686220005,0.015267363602402,388164.54275655746,4.8830790519714355
63301,0.004619367493657001,0.009933398050977,388653.7163722515,4.9008893966674805
63401,0.006435908334097001,0.010284477958153002,389143.18003487587,4.897540807723999
63501,0.22314574679579002,0.018207925816955,389632.7006356716,4.879436254501343
63601,0.038710746088964,0.011917294522572001,390122.1595978737,4.881236791610718
63701,0.004481414082665,0.007141001689122001,390611.49232435226,4.891418933868408
63801,0.004421106336549001,0.011272216353646001,391100.6180820465,4.855429649353027
63901,0.011360855647680001,0.010647734270063,391590.0020160675,4.86069130897522
64001,0.12221588636380001,0.012549192597668,392079.30792951584,4.874097585678101
64101,0.033441625226405,0.026889551193959003,392567.8261125088,4.893506288528442
64201,0.006160049414290001,0.008435152279324001,393057.20511841774,4.8836119174957275
64301,0.004594393509036,0.011629811086375001,393547.00371813774,4.89670729637146
64401,0.004276230537002,0.008620886759816001,394036.2288341522,4.912596225738525
64501,0.008090011526025,0.011913036299559001,394527.01469278336,4.880155563354492
64601,0.0076416446640280005,0.017168349897404,395016.9606590271,4.890343189239502
64701,0.004328472854955001,0.00968498464037,395506.6898832321,4.84796667098999
64801,0.13180383087886102,0.25424312716386,395996.27808094025,4.884795665740967
64901,0.036964941513616005,0.026736183932524003,396486.0881950855,4.876226902008057
65001,0.004554619239022,0.008897438814890002,396976.22873806953,4.900975227355957
65101,0.026202542136215003,0.029791161463413002,397466.0580730438,4.910721063613892
65201,0.004740416248866001,0.011503470613145,397955.73614025116,4.898031234741211
65301,0.005819010085195001,0.008162182302400001,398445.74632000923,4.864194393157959
65401,0.011610123412985,0.018435496532158,398935.3748278618,4.892578840255737
65501,0.004552987996149001,0.011476852186364002,399425.2954547405,4.907285213470459
65601,0.00859296308266,0.013815711062662002,399914.844173193,4.89879298210144
65701,0.034571426396547006,0.14270073767965602,400404.3082354069,4.877007961273193
65801,0.007346826087893001,0.020801528086495002,400894.45871019363,4.891856908798218
65901,0.0052722167439,0.009465818364136,401384.3536310196,4.912840366363525
66001,0.290064922600061,0.402213012208443,401874.4356312752,4.888364315032959
66101,0.004612722238669,0.011935639176918,402363.97971248627,4.895305156707764
66201,0.007389304912166001,0.014240058911211,402853.7425904274,4.8877997398376465
66301,0.0060797449009940005,0.010816167584097001,403343.4836809635,4.87503981590271
66401,0.008042261999377,0.008059896768418,403832.7686173916,4.8983402252197275
66501,0.00448354068222,0.008503933476809,404322.0264749527,4.880599737167358
66601,0.036345720436860005,0.022757476307056,404811.08783221245,4.916417121887207
66701,0.015650584967594,0.012244379578928,405300.1648056507,4.900078773498535
66801,0.13022860407241002,0.017292603856796002,405789.5095767975,4.849571704864502
66901,0.004309449509457,0.011020216831125001,406278.8247959614,4.8734331130981445
67001,0.0065935553231460005,0.008346028153581,406768.0780863762,4.8797101974487305
67101,0.016113098535000002,0.063640260327608,407257.36559033394,4.889312267303467
67201,0.005266525889202,0.014191497285911,407746.6229021549,4.857498407363892
67301,0.007258973842776,0.011109388380832001,408236.44056272507,4.899231433868408
67401,0.007181966642734,0.028697217144592002,408725.9593119621,4.900694847106934
67501,0.004597820613384001,0.013601874289791002,409215.7364118099,4.865481615066528
67601,0.004639241765511001,0.009625931889346,409705.28008532524,4.8888328075408936
67701,0.010859043846119,0.031543455083103,410194.75273633003,4.869354248046875
67801,0.004577298224355,0.013114127860764001,410684.2682392597,4.8740692138671875
67901,0.0044561566491510005,0.009163133295353001,411173.77595090866,4.880883693695068
68001,0.07584775289644001,0.015101415265240002,411662.4849431515,4.89496922492981
68101,0.034547039764982,0.011319743108347002,412151.9093680382,4.8970947265625
68201,0.008717088533198001,0.014596045692334001,412640.9434416294,4.876192569732666
68301,0.00577461257518,0.013903018529097,413130.22803878784,4.891643524169922
68401,0.004340240494627,0.009825918059325001,413619.5090787411,4.877908945083618
68501,0.004841946111972,0.009019094093283001,414108.81806206703,4.8978111743927
68601,0.0056253986740180005,0.011842300616148,414598.3546528816,4.863471508026123
68701,0.004424488363962,0.010729220437530001,415088.1201291084,4.887851238250732
68801,0.011837057496656,0.025133567278113,415577.19935536385,4.882023334503174
68901,0.004391481774478,0.011268865479390001,416066.5245554447,4.882921934127808
69001,0.004281738874072001,0.008742894566416,416556.054407835,4.923415899276733
69101,0.007161802666293001,0.017053642907314003,417045.448759079,4.888082504272461
69201,0.0047910020887,0.010986425841063002,417535.04282569885,4.876764535903931
69301,9.848852132372503,0.010864655125059,418024.4770848751,4.891412973403931
69401,0.011434328058812001,0.012477321861739001,418513.7698287964,4.876172780990601
69501,0.004536337021768,0.00944575495746,419003.5211932659,4.8905651569366455
69601,0.005776261436820001,0.010349140615794,419493.2961292267,4.916454076766968
69701,0.0050690123223770004,0.010739852014411001,419982.751568079,4.8907647132873535
69801,0.011627060480937,0.008129786055612001,420472.38812994957,4.8816258907318115
69901,0.004806228349855,0.005750606427004001,420962.0768105984,4.876715421676636
70001,0.0043061053959390005,0.005610068778119001,421451.675965786,4.856351137161255
70101,0.0046222146287260004,0.005638278973806,421941.0915117264,4.900099277496338
70201,0.004496004403854,0.010839242456838,422430.50445365906,4.88029670715332
70301,0.0047567529596880005,0.012871302226296,422920.2403974533,4.892538070678711
70401,5.190219757549329,0.009659818027637001,423410.6676018238,4.889817237854004
70501,0.005164031766077001,0.014556621567389,423900.9977610111,4.887155294418335
70601,0.0048436407849480004,0.009724990565411,424391.1879167557,4.917205333709717
70701,0.07272359034466,0.029969372809871,424880.5060508251,4.882510185241699
70801,0.039260407277865006,0.013959530622740001,425370.5193760395,4.897120475769043
70901,0.004390936142093,0.009639479598434001,425860.5344429016,4.890240430831909
71001,0.004535562053096001,0.011533073004955001,426350.3367586136,4.898791551589966
71101,0.005972059991267001,0.009249305245194,426840.2636618614,4.882876634597778
71201,0.032655596778951,0.039144977906615,427330.0410044193,4.888990879058838
71301,0.004746140252587,0.008922226412162,427820.3229470253,4.916425943374634
71401,0.004456867512527001,0.007791133152452,428310.2195379734,4.909093618392944
71501,0.01312452875098,0.032784439516784,428799.5903174877,4.881799221038818
71601,0.004312743989907,0.013512327908511002,429333.11315226555,5.086605548858643
71701,0.0045440190506360004,0.008900431015024001,429862.32586455345,5.110243082046509
71801,0.007603766722198001,0.030369321563904,430375.35418748856,5.124326229095459
71901,0.004649039857472,0.014434308431058002,430892.85280013084,5.089062690734863
72001,0.004562565893566,0.010070105346877,431415.73643016815,5.116657972335815
72101,0.005397983910074001,0.00947111998467,431932.72480511665,5.069855213165283
72201,0.005704415637478,0.015006021671254002,432445.56166648865,5.106249570846558
72301,0.01076719483054,0.011161797184823002,432967.75310468674,5.081876277923584
72401,0.005819300932695001,0.012475193003259001,433493.748554945,5.117310285568237
72501,0.019642364150443,0.06751713756946601,434005.5644712448,5.1390790939331055
72601,0.0043745256480360005,0.009652445217851,434529.5813996792,5.089136838912964
72701,0.127613799195388,0.09961604866689701,435069.1862797737,10.873213052749634
72801,0.005342086425983001,0.013547112629706001,435591.5597746372,5.105732917785644
72901,0.004585956982475,0.007158775146405,436114.3437654972,5.083276748657227
73001,0.038056174883969,0.195694226897026,436639.73339128494,10.54163146018982
73101,0.008904905440512001,0.026940656888770002,437174.6646795273,5.041105031967163
73201,0.006792588058673001,0.011435308396148001,437687.62065958977,5.006939649581909
73301,0.019477036763284,0.0165716951843,438202.7505378723,5.110028505325317
73401,0.00431862959718,0.010720486494893001,438741.86853837967,12.406666040420532
73501,0.00728704650891,0.010925985456824001,439295.23467993736,5.113773822784424
73601,0.004773649517068,0.017771710081282,439808.62299346924,5.088253974914551
73701,0.006553529223793,0.018070241175747,440366.52163267136,5.078076839447021
73801,0.0055259099917370005,0.009619444457085001,440883.5417742729,5.110244750976562
73901,0.007157320160607001,0.01696600886529,441451.634483099,5.142286539077759
74001,0.005640637314785001,0.019479614397383,442021.5121412277,5.081743478775024
74101,0.6301276272894141,1.495034802373691,442592.76859998703,5.136648416519165
74201,0.04968910062428301,0.008445765007950001,443228.2637102604,5.11280369758606
74301,0.004823621428907,0.008004004783585001,443804.9518356323,5.630881309509277
74401,0.010555538902666,0.007958839112349,444380.9013438225,5.022599220275879
74501,0.0051183944026790005,0.006820677508516001,445010.80509257317,5.011959075927734
74601,0.012337776411245002,0.008547241496091,445528.1640660763,5.092676877975464
74701,0.005025254752764,0.004959882717503,446043.8740873337,5.121295213699341
74801,0.004417735965706,0.016623756896095,446555.4857223034,5.135999917984009
74901,0.008854818117345,0.011724794682660002,447079.7160050869,5.053136348724365
75001,0.0059687381764330005,0.011032082320494001,447646.60388469696,5.648824691772461
75101,0.005685336080327,0.009828696177019002,448170.5121934414,17.805716276168823
75201,0.005725025995755,0.005382855838988,448801.9069337845,6.093715667724609
75301,0.004595670046311001,0.007995006201755,449372.4970242977,5.060424327850342
75401,0.008534029873953,0.006738425488344001,449879.7259442806,5.053938150405884
75501,0.005854997933904001,0.007422990387535001,450472.1839749813,5.077508926391602
75601,0.004365881109532,0.009208200163654002,451198.55687761307,7.853352785110474
75701,0.004315077599792,0.006922351709836001,451747.1357975006,5.090068101882935
75801,0.044046236706120005,0.05272153097743901,452265.7105796337,5.060250282287598
75901,0.004836345777757,0.014432696734408001,452781.93994140625,5.068954467773437
76001,0.010859386699445,0.010031532902339001,453292.46136188507,5.062951803207397
76101,0.009492011091661002,0.012870333017336002,453808.7605831623,5.057676792144775
76201,0.004348335237959001,0.006671402831366,454339.72005581856,5.0852131843566895
76301,0.005851778213502,0.005794166708205001,454871.23962140083,5.044723749160767
76401,0.027951599153011004,0.032888133516695,455396.8001461029,5.153889894485474
76501,0.026547642484164004,0.133161200568076,455984.90213251114,5.10011625289917
76601,0.00466452477729,0.008968252521411,456543.9828913212,5.014329671859741
76701,0.005445800405323001,0.008735058450959001,457068.65245866776,5.102250814437866
76801,0.036596318389993006,0.012612444929863001,457584.43674111366,5.132822275161743
76901,0.008378069112002,0.018261778280751,458095.6254298687,5.065139055252075
77001,0.035834742994255,0.018893341433593003,458607.27769446373,5.095423936843872
77101,0.007797891616091001,0.008946166160038,459116.88247036934,5.101653575897217
77201,0.0042805509752210005,0.007908128030701001,459628.17611050606,5.102323293685913
77301,0.044966448953098,0.25598114497359303,460140.27174162865,5.11933708190918
77401,0.010230921233184,0.011107102060076,460650.7533361912,5.100642681121826
77501,0.008387600964445,0.011323121964510002,461162.5471687317,5.109530210494995
77601,0.004344906519276001,0.013336775478854,461672.3651857376,5.177594661712646
77701,0.004395297454147001,0.009585590346454,462190.7064566612,5.095529317855835
77801,0.010616100233318,0.021574935806723,462702.63838624954,5.048300504684448
77901,0.004357972041333,0.011933120632665,463214.5838024616,5.087846517562866
78001,0.0071164096492460005,0.012947961062713,463724.9052991867,5.096268653869629
78101,0.005035941049185,0.024294978227372,464238.4383289814,5.069053888320923
78201,0.004286577683009001,0.011493356954661001,464763.33327913284,5.052244186401367
78301,0.005901330034616001,0.012515852178515,465275.1438896656,5.071090459823608
78401,0.038583686577894,0.068666215938797,465785.83330345154,5.168585538864136
78501,0.004660085971232001,0.006234569319271001,466299.42663502693,5.110066890716553
78601,0.011075166891888,0.011707549713279001,466812.491358757,5.1014320850372314
78701,0.007065811609385001,0.028309543811524004,467323.6196050644,5.024413585662842
78801,0.004372449392009,0.011904528786725,467839.4215326309,5.121281147003174
78901,0.004450813577573,0.007410109966897001,468355.3956987858,5.151772975921631
79001,0.005510174492454001,0.011703250325135,468881.32079315186,5.184942483901977
79101,0.011688165818167002,0.007783967977751001,469394.6303360462,5.098896980285644
79201,0.00563192165356,0.008457012430771,469917.86369919777,5.067851066589355
79301,0.010210902421398,0.022764013552855,470440.19449210167,5.11926794052124
79401,0.010053391953242001,0.007293992645884001,470970.1406419277,5.177765130996704
79501,0.014762962982297002,0.045143677596006,471482.69179177284,5.138543367385864
79601,0.011262950249619002,0.023741859461513002,472002.37549710274,5.111147165298462
79701,0.00428022774578,0.008371162204534,472517.0024609566,5.070120811462402
79801,0.005491857437549001,0.014628585539731,473054.50698542595,5.100538969039917
79901,0.004321764286982,0.008199319242515001,473569.8452863693,5.077262878417969
80001,0.057387674307199,0.070646593347614,474088.49795913696,5.075818538665771
80101,0.0048089357878330005,0.008973370121091001,474604.9556565285,5.092890739440918
80201,0.015288866663898,0.010168309141631,475151.06460881233,5.12441611289978
80301,0.022514158445944003,0.044736495203448,475720.5783827305,5.148087978363037
80401,0.004376526927759,0.015801140897084003,476233.95839071274,5.1851112842559814
80501,0.004329870196283001,0.009609224369556,476751.01524472237,5.07077169418335
80601,0.004947243336396,0.014112328265000001,477299.90984630585,5.151362419128418
80701,0.009668860806293,0.010041963399943002,477818.5783121586,5.118363380432129
80801,0.005307514291817,0.009314671243452,478343.5219347477,5.064288377761841
80901,0.008442593049322001,0.018542674526100002,478858.51259946823,5.074761867523193
81001,0.004532575297956001,0.007170327748702,479417.7718472481,5.127680540084839
81101,0.013217408641233,0.008478628842890001,479936.50137352943,6.382908821105957
81201,0.043335767648785,0.023525636852943003,480464.43400239944,5.049666404724121
81301,0.052202467836309004,0.012347588283101,480982.0225508213,5.074350357055664
81401,0.011092138849732001,0.011172320907585001,481494.90492486954,5.116002082824707
81501,0.0053285109341150005,0.012063710402504,482029.7211754322,5.11268138885498
81601,0.004272056433192,0.009831215777549,482547.1456003189,5.079191446304321
81701,0.00701607145694,0.00801569680506,483112.57228159904,5.098507881164551
81801,0.009896150712391001,0.032246588684588004,483629.29060697556,5.059055805206299
81901,0.004399660532927,0.013892782907591002,484143.1455080509,5.098238945007324
82001,0.006659474122165001,0.009558140708204,484672.4602153301,6.226123332977295
82101,0.007816924194952,0.023116561112246,485186.9104208946,5.117782354354858
82201,0.004291389322751,0.010859673674257001,485708.7950248718,5.09856367111206
82301,0.004453310679982001,0.007622345151676001,486224.9608178139,5.100556135177612
82401,0.06653967665436701,0.009917280657350001,486745.8710362911,5.100844860076904
82501,0.007590038803277001,0.007335800940465001,487257.5020337105,5.084807395935059
82601,0.048886304049732,0.072684345931461,487769.34818196297,5.067166566848755
82701,0.028416992186262,0.013588763258147,488287.1166217327,5.057522773742676
82801,0.011425446027195,0.031815906624319004,488801.6889202595,5.062327146530151
82901,0.010270575964580001,0.010428460602006001,489323.18105340004,5.183636426925659
83001,0.004712875430522,0.008239219068976001,489842.6836922169,5.096709728240967
83101,0.004321967949152,0.007783618712320001,490366.36381173134,5.029855012893677
83201,0.007024673438097001,0.011725525745569001,490888.82321715355,4.9878761768341064
83301,0.00508756319881,0.008215736686302,491396.56913614273,5.119786739349365
83401,0.012054128154045001,0.007288755580593001,491914.93075942993,5.1135170459747314
83501,0.040100376753259004,0.057751116553401004,492428.48245048523,5.124948263168335
83601,0.004386052246874,0.00560447566209,492942.497658968,5.103928089141846
83701,0.0043620287126280004,0.005748659032926,493456.95610666275,5.094121694564819
83801,0.008361341108130001,0.025339288107856003,493995.98680233955,5.05680775642395
83901,0.037506687813926,0.015778178818789002,494507.50256824493,5.066451549530029
84001,0.004534567029687,0.009619363027221,495018.2907707691,5.110412359237671
84101,0.027986007450224,0.036854215825232,495531.7370159626,5.093139410018921
84201,0.0044781369944000005,0.009450097696011,496072.2096977234,5.104778051376343
84301,0.0049957981209680005,0.010075715643904,496581.1211280823,5.03509259223938
84401,0.010323241731296002,0.041661226107350006,497095.4371356964,5.424445867538452
84501,0.004299200171114,0.01680855233547,497622.20262408257,5.144718647003174
84601,0.004354585198954,0.008937543001422,498141.5568561554,5.044116497039795
84701,0.007968607720181,0.025298963889503003,498686.8362810612,5.142165660858154
84801,0.004559322120947,0.010508852514269001,499197.2946898937,5.066451549530029
84901,0.004514235175004,0.007860475989317,499709.30607032776,5.274410963058472
85001,0.005830573898945,0.009895504802215,500229.4159255028,5.071489810943603
85101,0.004503838851979,0.0061023935422520005,500787.42890644073,5.728257656097412
85201,0.006905793529146001,0.005723186453101,501312.43844771385,5.122094869613647
85301,0.113059986769503,0.019461849406644003,501824.02069187164,5.052496194839477
85401,0.004702147893752001,0.00656745099889,502337.8549127579,5.071426391601562
85501,0.006927169469037001,0.007142969996791,502857.4691929817,5.087064504623413
85601,0.004997027927216,0.009130002819389001,503374.80658483505,5.119594097137451
85701,0.004360602134566001,0.007340234359190001,503894.01791882515,5.182409048080444
85801,0.004511888913005,0.007589698902550001,504406.0732574463,5.326624155044556
85901,0.005864653859903,0.023154963644270003,504919.30785512924,5.136648416519165
86001,0.00428201913558,0.013662607330466,505434.8585295677,5.076479911804199
86101,0.005552131641437001,0.010765491510932,505948.26307725906,5.077577352523804
86201,0.005944558413030001,0.011723286667531,506459.18769335747,5.02725625038147
86301,0.004262434733457001,0.00824086347688,506967.90197968483,5.116719484329224
86401,0.004823674796267,0.00740852803929,507481.67656469345,5.113794565200806
86501,0.0051119686615670006,0.009347924874965,507990.9353528023,5.093492984771728
86601,0.008762702308363,0.007832930547524,508501.4929072857,5.077922344207764
86701,0.011541253517372,0.026617118431356,509011.06853842735,5.034927368164062
86801,0.00428220249625,0.011270304556717,509520.2885234356,5.101255893707275
86901,0.004280329014817,0.008045623314146001,510028.93142819405,5.085485219955444
87001,0.005523887356305,0.011166933947301,510559.13583159447,21.85107731819153
87101,0.015767976059776,0.008726902747807,511082.1075835228,5.105265140533447
87201,0.026080404259396003,0.033366228324721005,511594.4165046215,5.070103883743286
87301,0.007557955245515001,0.014968740142526001,512109.8888773918,5.152188777923584
87401,0.006743132780306,0.015048852805926001,512622.5652256012,5.024117469787598
87501,0.005211601731433001,0.007800438599942,513199.2425031662,5.124899387359619
87601,0.00497142058368,0.005920477227968001,513740.52324700356,5.093548774719238
87701,0.008495714097461,0.0077362432489730005,514284.19601273537,5.054061889648437
87801,0.004426855518015,0.006262385877994,514811.9860227108,5.048611879348755
87901,0.016386089378109002,0.042112773705770004,515324.5657482147,5.107803344726562
88001,0.004590160909154001,0.008655354042359,515853.820101738,5.096863746643066
88101,0.024632553021533003,0.027984585885081,516364.2397248745,5.144006729125977
88201,0.004570335170406,0.005768111452021001,516874.0608842373,5.022408723831177
88301,0.006648034288893,0.005592680062057,517378.56505680084,5.051631689071655
88401,0.004840056397473,0.01682465768078,517891.78379416466,5.1240925788879395
88501,0.004318062779958,0.010042306205148,518476.65601062775,5.071896076202393
88601,0.004559751724195001,0.007585341992989001,519019.9534313679,5.003955602645874
88701,0.054142999530301,0.11776959275301101,519557.999024868,5.041430950164795
88801,0.005432025792686,0.008227145283177001,520071.1359345913,5.00052809715271
88901,0.005031434997623,0.008457524513057,520582.30431580544,5.006516218185425
89001,0.005726678366701,0.030728822770661003,521092.07709026337,5.084820747375488
89101,0.006119443960789001,0.022180762185218,521603.85921549797,5.099274158477783
89201,0.004252497916759,0.008513646696066001,522127.791230917,5.127689123153686
89301,0.008347769754037001,0.012634037557139,522642.0188448429,5.054081201553345
89401,0.020774758921456003,0.012902365424425001,523154.4028327465,4.952979803085327
89501,0.0043889615238430005,0.007682281434189001,523666.04898142815,5.145901918411255
89601,0.007179488854619001,0.011741691748833001,524179.08943367004,5.063858032226562
89701,0.004275268608046,0.007546622192073001,524687.2852523327,5.075999021530151
89801,0.004389566749537,0.007484784597949001,525225.4450170994,5.2554144859313965
89901,0.0058157103033130006,0.015199046798354002,525738.8360226154,5.080232620239258
90001,0.00452823119222,0.009829886086959,526249.0009281635,5.076650381088257
90101,0.005662964525913,0.009872924727918,526760.2654201984,5.092818021774292
90201,0.009578094665760001,0.017458771117104,527275.9346630573,5.083248615264893
90301,0.004352281477439,0.009164809093126001,527788.5634579659,5.034079074859619
90401,0.004269335752144001,0.007495187029241001,528299.899479866,5.11334490776062
90501,0.005094575008244001,0.007980715624831,528806.9130475521,5.050414323806763
90601,0.0045026756582330005,0.011595428485238,529315.1721439362,5.072986125946045
90701,0.004271578819172,0.008433285238116001,529824.203107357,5.07960844039917
90801,0.004694954728718,0.009601148101329001,530342.9720494747,5.097448348999023
90901,0.012348141443306001,0.019510762305739,530859.5571391582,5.105480194091797
91001,0.004360331546726001,0.006956091730726001,531373.158229351,5.076946973800659
91101,0.005114793808504,0.009470577969882,531887.5283000469,5.129281997680664
91201,0.004938385927112,0.007442007433742,532411.1666054726,5.106704711914062
91301,0.012705209241075,0.008627149626314001,532939.8866288662,5.107438802719116
91401,0.004944334268258001,0.009525332923587001,533467.7536356449,5.089172840118408
91501,0.022508783254864002,0.007830452307116001,533995.7040185928,5.708117485046387
91601,0.004272424858484,0.0073466387673650005,534500.3803594112,5.025312900543213
91701,0.005874247391103001,0.015435700539827001,535061.2269961834,5.009395360946655
91801,0.004298477321762,0.008805999895811,535580.0171632767,5.098012447357178
91901,0.008501396940883001,0.014959668797544002,536095.0121209621,5.133602380752563
92001,0.014251880864607,0.020207292033512,536606.1084527969,5.086556196212768
92101,0.049787351198394,0.00876797020526,537127.3722937107,5.096982002258301
92201,0.006294772938951001,0.008663312281956001,537641.2696185112,5.025496959686279
92301,0.004781705210773,0.0064565338427890005,538159.7256686687,5.085872888565063
92401,0.004294930204807,0.0059192309877820004,538671.0186402798,5.057302951812744
92501,0.004402791111108,0.005983428359138,539179.654774189,5.107914686203003
92601,0.005997771392704,0.012010610337987001,539695.3527677059,6.36337685585022
92701,0.004761712783654001,0.008819952914023,540213.1597421169,5.08185601234436
92801,0.013195831936411,0.012893401538499001,540743.3926877975,5.136405944824219
92901,0.004405048777291001,0.010657404973436,541254.8984744549,5.218837261199951
93001,0.005300154201103,0.011790984342727,541768.7602910995,5.094774723052978
93101,0.008405353184538,0.008786987770997,542281.737473011,5.116058349609375
93201,0.014124917503962001,0.009913024282908,542794.9162275791,5.093891143798828
93301,0.004269237098145,0.007417290002461,543303.3292703629,5.038851499557495
93401,0.031996225382128,0.09679870272574001,543835.3796830177,5.112388610839844
93501,0.004341196137854,0.00800565177668,544372.5530064106,5.087931632995605
93601,0.006413865223343001,0.009736647310282,544958.5788259506,5.071043014526367
93701,0.005089033540423,0.014547266465897001,545482.4789545536,5.112822294235229
93801,0.0044875090511860005,0.008952437339599,545993.1679000854,5.128654956817627
93901,0.006588739295601001,0.009540185469003001,546538.1290340424,5.103830575942993
94001,0.033215928035716005,0.007469171655249,547050.7285063267,5.114490509033203
94101,0.005673796275569001,0.009326871143560001,547569.3171100616,5.089107751846313
94201,0.006132963657786,0.010523419901084,548144.6398379803,5.067308664321899
94301,0.11765987071299501,0.08691527249738601,548675.5780041218,5.103785276412964
94401,0.004363389004185,0.007971300454361,549254.40406394,5.097733020782471
94501,0.004287741603255,0.0075928675495990005,549763.843023777,5.0719521045684814
94601,0.012512451967586002,0.019377193335407,550273.1778564453,5.078065156936645
94701,0.0042987517624230006,0.008744187058732,550783.0469141006,5.044230937957764
94801,0.0052787840009640005,0.008186326528146,551294.2081928253,5.131973505020142
94901,0.012018224357245,0.020273491181570003,551805.2942368984,5.087857007980347
95001,0.049334321208953,0.310805982761374,552317.7999017239,5.07689905166626
95101,0.023510098271617003,0.017991721917045,552830.7051289082,5.229510545730591
95201,0.011001409207838,0.01834554302148,553348.1948626041,5.123885869979858
95301,0.005124253243996,0.011479916295234,553862.3465518951,5.011128664016724
95401,0.004261689851219001,0.00828698980156,554372.5449914932,5.121406555175781
95501,0.004556940364497,0.007424711879086001,554887.8954353333,5.036982536315918
95601,0.004609215070694,0.008012908868389,555401.6644165516,5.079464435577393
95701,0.004277867587334,0.0070740825047280005,555918.34781003,5.063313961029053
95801,0.004919647582681001,0.007163027597532,556426.2899298668,5.114705085754394
95901,0.0072251046949470005,0.020502747299703,556947.981641531,5.116291284561157
96001,0.013783956302293001,0.036267511455727,557458.7533662319,5.11504054069519
96101,0.011674168396593,0.008304898358083,557970.2929494381,5.050535917282104
96201,0.005410869195256,0.008188774404104001,558484.3729031086,5.130504608154297
96301,0.004302784989532,0.007538938444167,559002.6107168198,6.449709892272949
96401,0.006984977222139001,0.009009568549165,559534.7120707035,5.095937013626099
96501,0.017452129756321003,0.014008879472195,560045.7331001759,5.187689304351807
96601,0.004274719356594001,0.006700357958393001,560555.4562766552,5.08051586151123
96701,0.0065504965719610005,0.022433592778543003,561068.1942045689,5.090471744537353
96801,0.006411837147127001,0.018693265579337003,561575.1043303013,5.059262990951538
96901,0.0042792882405,0.008559395472728,562087.1160199642,5.14293098449707
97001,0.010964069197488002,0.013409464170173002,562602.4964680672,5.135772705078125
97101,0.025434976299158002,0.006529000470706,563116.0821285248,5.143615245819092
97201,0.004262981298436001,0.007954868557370001,563632.6271352768,5.17292594909668
97301,0.005477591427347,0.017833087364251002,564148.5341801643,5.054434776306152
97401,0.017153826572999003,0.047780391406661,564661.9713199139,5.134151220321655
97501,0.005420485241540001,0.00802523078867,565196.1138222218,5.175702810287476
97601,0.010168009489363,0.016155462183318002,565713.4041967392,6.04421329498291
97701,0.009218593257401,0.022813359727973003,566236.5565025806,5.131750345230102
97801,0.008418789984818001,0.013430440317844001,566748.6429665089,5.100761651992798
97901,0.0056747608563760005,0.009754635666809001,567265.8681333065,5.13953709602356
98001,0.00442160075222,0.007935410027557,567785.0210337639,5.116836071014404
98101,0.004409857738350001,0.008270605203871,568301.2004806995,5.106334924697876
98201,0.073029958011761,0.055275216620201004,568812.1568803787,5.097802400588989
98301,0.042717357807256,0.13539236894699402,569350.955174923,22.167747020721436
98401,0.004285368411391001,0.0074066747399190004,569886.2257907391,5.080811023712158
98501,0.006917832336091,0.010013565230165,570401.1573028564,6.1576642990112305
98601,0.004399006643841,0.008511277372354001,570961.7170112133,5.143798351287842
98701,0.096658126400293,0.023155647656820003,571490.042942524,5.0567626953125
98801,0.004321773555939001,0.009562185627749001,572004.6187233925,5.359183311462402
98901,0.004253165955404,0.007105331935031001,572519.97128129,5.09262228012085
99001,0.005656415050891,0.009606033909838,573148.5850818157,5.117926359176636
99101,0.004273940511258001,0.006962917625568001,573665.522418499,5.043574333190918
99201,0.005016720748806,0.006671765815954,574177.1950190067,5.00954532623291
99301,0.004847396088882,0.009793523812381001,574706.4122676849,5.058664798736572
99401,0.009406439348296,0.033496650968471,575271.6475231647,4.999425172805786
99501,0.004251447561691,0.00827868732278,575777.5543558598,5.053024291992187
99601,0.0045661784904740006,0.010240450695487001,576278.668804884,4.986932277679443
99701,0.0043029208707850005,0.0077543707615670004,576773.4625210762,4.927677869796753
99801,0.006825043020525,0.008364801085017,577268.2637867928,4.960222959518433
99901,0.004636093751061001,0.009893141792785,577767.0249116421,4.958596467971802


==> training_history_vanilla_pinnT_100kiter_finer.csv <==
Iteration,Loss
1,1453563.945789911
101,2787.4990564344303
201,1642.846502719094
301,939.2437487042716
401,578.3421417941319
501,312.31179285764466
601,181.0336636132604
701,143.293129568766
801,143.80886180456363
901,106.02603082089011
1001,81.2060100746837
1101,80.4858392937938
1201,66.24193935016051
1301,55.46811302732309
1401,49.17347162901621
1501,41.29694576765242
1601,41.36516340203308
1701,38.75668493135515
1801,36.23290945281671
1901,32.14713829432806
2001,31.30426026136353
2101,24.076184722175867
2201,23.380966027302755
2301,25.417640502904423
2401,24.11944324103341
2501,18.33005050208854
2601,15.952013543312004
2701,14.454186861566225
2801,14.775279032453197
2901,13.574870938076964
3001,13.46858874961233
3101,11.68534212168978
3201,10.724110795767803
3301,9.308027794785442
3401,9.392444838613098
3501,10.4158232088946
3601,8.490108288797774
3701,10.637847663974382
3801,8.782636509554104
3901,7.790641004810077
4001,6.899163646814056
4101,7.390456000456436
4201,6.258709094431181
4301,7.179710893068403
4401,7.576813423363601
4501,7.464477125611029
4601,6.912453056002198
4701,6.195664843748877
4801,6.100293386485286
4901,6.2931045805893895
5001,5.187440534887615
5101,5.935423938471853
5201,4.961532270338493
5301,5.394278466058515
5401,5.379427152841347
5501,3.964871871420744
5601,4.360919315469038
5701,4.4071788714721
5801,4.040588380555756
5901,4.036850398785639
6001,3.835761011720095
6101,4.317067433656505
6201,3.829450844328463
6301,2.8653722706963984
6401,3.773314909461829
6501,3.326821072659077
6601,2.895256841717555
6701,3.4019569613913787
6801,3.8191661825531296
6901,2.8186133478288693
7001,2.799678200823976
7101,2.97589210926059
7201,2.345332762085672
7301,2.635276584139115
7401,2.460180411637731
7501,2.880229228841196
7601,2.5563923859554434
7701,2.711047401052019
7801,2.452711654623025
7901,2.292925762722489
8001,2.1476739937613174
8101,2.028229916833029
8201,1.7286875906112338
8301,2.050037616266677
8401,2.069983569329584
8501,1.9058067870519164
8601,2.6184774034755463
8701,1.638930584766742
8801,1.5774437345443997
8901,1.4598031161330038
9001,1.647591103264289
9101,2.466671520833886
9201,1.6499607419474236
9301,1.5601278213754357
9401,1.6148852407509335
9501,1.1329057982436654
9601,1.632039636114906
9701,2.865325132185209
9801,1.2954982621366369
9901,2.186270500944413
10001,1.6979780871379868
10101,1.1929036623232443
10201,1.5158137071963496
10301,1.1491236463912138
10401,1.354189649294009
10501,1.0767709707113642
10601,1.1690754973875948
10701,1.1676775604165013
10801,3.291601218722183
10901,4.021596796729593
11001,1.050409559088776
11101,1.069276872984294
11201,0.8617633564274872
11301,0.9201759109837866
11401,5.529425238485904
11501,0.7750078021356754
11601,1.2345227134153889
11701,0.7963809931520253
11801,1.9148083667750924
11901,1.5245796209310711
12001,0.8905185585400999
12101,1.4804020760295862
12201,1.407538250179389
12301,1.046518322505533
12401,1.6553895686509772
12501,1.3209967426070346
12601,0.9365517774578682
12701,5.616732960858886
12801,1.064701718711074
12901,0.8628835889561595
13001,7.204544533316395
13101,0.6845971855976075
13201,0.6868007608441561
13301,5.146580192887117
13401,2.658381158997612
13501,9.62850442333262
13601,0.5691146398822715
13701,0.6454295327801478
13801,0.6100467621925927
13901,0.8226171049472293
14001,0.5780469357123821
14101,1.6326890931026794
14201,0.8056375461132338
14301,1.854404737070044
14401,0.6224394551475779
14501,1.069513540217036
14601,0.6980659719618012
14701,0.6634091888600342
14801,0.5243292413673577
14901,2.7869616011434664
15001,0.6445212289916653
15101,2.1307688757995717
15201,0.790311413923176
15301,1.283771871279968
15401,0.6384244328394327
15501,1.041483524426887
15601,2.753089588372553
15701,0.7514082171825488
15801,0.9304016497687472
15901,0.8721221507713772
16001,0.8021814789604244
16101,0.5494998542851721
16201,0.5537347256192535
16301,0.89668147096727
16401,0.465434922403574
16501,1.6727168837392576
16601,0.4616828007473534
16701,0.7110718034701762
16801,2.167599882493347
16901,1.277500952239829
17001,6.615521209505107
17101,0.435235608761698
17201,0.4647170931762208
17301,0.4559985144720496
17401,10.412025619634198
17501,0.4576720582172187
17601,0.4232891606156478
17701,0.6344064936974748
17801,0.9858776004281326
17901,2.9628176692828427
18001,0.4226255011858693
18101,0.4035688581285534
18201,0.4198808153257479
18301,1.3371799503750017
18401,1.553157838365437
18501,0.4466296105101869
18601,0.3986764959406207
18701,0.4248071121261318
18801,0.5231480398944207
18901,0.4600616968004115
19001,0.5223108629187997
19101,0.3868123256786923
19201,1.0332733772631268
19301,0.4539671571807896
19401,0.6503955035487491
19501,0.9335814600102824
19601,0.920309740186358
19701,0.4965810218145265
19801,1.1763846292802196
19901,0.4787939654614663
20001,1.3331059321819696
20101,1.7692043945472666
20201,0.5781492019652115
20301,1.045350471855005
20401,0.6538926825816823
20501,0.3914208756473651
20601,0.4646302806273484
20701,0.4003384661737683
20801,0.760075286372312
20901,0.5391856314354774
21001,0.395301895786016
21101,0.558629577715394
21201,0.3863654717529428
21301,2.222044614273175
21401,0.3854453288442877
21501,0.6695360915701462
21601,6.869230839974298
21701,0.5207075896834111
21801,0.941936296387513
21901,3.031212893696241
22001,0.397535317204751
22101,1.6892859631486592
22201,0.3801550163404225
22301,0.414945664841901
22401,2.016076541360829
22501,0.4299429138664415
22601,0.4368667314798538
22701,0.5145968158507985
22801,1.6320188554318589
22901,8.251722858501623
23001,0.3666417674318535
23101,0.3945200215194421
23201,2.4559161315921645
23301,0.8012207208760186
23401,0.4221347972432469
23501,0.3616805477572152
23601,0.4926838877242958
23701,0.5617188506339514
23801,0.7563761884932279
23901,0.5101558214655646
24001,1.0414308377044696
24101,0.5877256618392944
24201,0.3690617337565324
24301,0.475364635496989
24401,1.203758055300738
24501,0.6987774673935939
24601,0.9661686322563456
24701,0.8341783934452448
24801,3.735300131559705
24901,1.4012436972808036
25001,0.3473531093928645
25101,0.3724757718823559
25201,0.3772385907578484
25301,5.171355682873436
25401,0.7072682731918138
25501,0.4535383594326892
25601,1.9212663563275032
25701,0.9312114850287428
25801,2.035944797660816
25901,0.3880686771539729
26001,0.3873966026621775
26101,0.3615327435769852
26201,0.4376473030113523
26301,0.6924982348113546
26401,0.3603178728212954
26501,0.3643117175282853
26601,0.8483668724350927
26701,0.5220638651211068
26801,2.267174890816804
26901,0.3541393601364225
27001,0.4290899446368138
27101,0.3555087620636869
27201,0.3513643016513791
27301,0.3575648549346538
27401,0.3550400765744275
27501,0.4409137682740636
27601,11.251272199999628
27701,0.3535001078391468
27801,0.3448043429745171
27901,0.3956184331706816
28001,0.3871972013542303
28101,0.7857771175891815
28201,3.325163024068539
28301,0.4060147585237589
28401,0.401289986419547
28501,5.601372201282254
28601,0.962002337146866
28701,0.391531332396171
28801,0.7568317298752169
28901,0.412018306901598
29001,0.362194554266153
29101,0.914229692032169
29201,0.3890264537076571
29301,0.3693565645802925
29401,1.8604625367473715
29501,0.3364970098645713
29601,0.983479940528632
29701,0.389931837115926
29801,1.08213483801926
29901,0.3350823970207153
30001,4.218096220289391
30101,0.3986996874446057
30201,0.3541534347395977
30301,0.3709947667013744
30401,0.4139875094453359
30501,0.4529520271002873
30601,0.7640112182338067
30701,0.3546923714330012
30801,0.362410660973036
30901,0.3823994066839596
31001,0.3527102973499326
31101,0.3695507118456825
31201,0.558147420121454
31301,0.4878004649869299
31401,0.3422813615977133
31501,0.9952451986275748
31601,0.3912815416319938
31701,0.3428629121383685
31801,0.3828063873214894
31901,0.4746153179013357
32001,7.143710010377162
32101,0.5231622025009917
32201,0.3135639871929981
32301,0.4371625625438359
32401,0.3556776971500723
32501,0.3346850748287746
32601,0.3955236931881469
32701,0.5364717316198389
32801,0.4177503255440667
32901,0.3341232504296312
33001,0.4000326789609109
33101,1.950712289737262
33201,0.340200797116942
33301,0.3562407125769063
33401,0.7954454786285144
33501,0.3471276191732558
33601,0.3243277734754138
33701,0.3395900822599487
33801,0.3495048265831023
33901,0.343266596891133
34001,12.117050863568403
34101,0.3461990229579936
34201,0.4466452182165357
34301,0.6619171962624711
34401,0.8363614829103274
34501,0.3829018321537253
34601,0.4773962148134528
34701,0.3679867153311946
34801,0.3498795031830018
34901,0.7847320241899874
35001,0.4917411374866159
35101,0.4081872121801688
35201,0.3418470081760313
35301,0.6842033048764709
35401,1.9973754095809757
35501,0.3445071193183995
35601,0.5130583150363244
35701,0.3184183788489846
35801,2.271014092429051
35901,0.3312527503910368
36001,0.3348010429668723
36101,0.3276018656658971
36201,0.3505913504504896
36301,0.3351627547766286
36401,4.625046326211484
36501,0.3501892089819358
36601,0.460556062196584
36701,0.4103660292205751
36801,0.4532796036240955
36901,0.3913187927527141
37001,0.3223784306408629
37101,0.3294324781266963
37201,0.3049116931983745
37301,0.3413037926574196
37401,1.3456753836675706
37501,0.3988883139966905
37601,0.3611834937826405
37701,0.4994762768572165
37801,0.4153870665183509
37901,0.9704122994252264
38001,0.3257209823109666
38101,0.5806378905593245
38201,0.3664194767592559
38301,1.6644665256986837
38401,0.3453204265141511
38501,1.4763360189866612
38601,0.3315153805745849
38701,0.3212703265291867
38801,0.320204968166229
38901,0.4040195782142393
39001,0.3951365531867608
39101,0.3250739220810832
39201,0.353310455122909
39301,0.321123615584981
39401,1.356098933386692
39501,1.6098579645965112
39601,0.314181180180152
39701,1.0649143383982158
39801,1.3384697382992408
39901,0.4265521774158599
40001,0.3482259726870414
40101,0.3326845193865322
40201,0.3274795524375458
40301,0.3189130071499929
40401,1.942822567152904
40501,0.470967847297792
40601,0.3113256765598908
40701,0.5609978766114303
40801,0.327480110858199
40901,0.3387560292447336
41001,0.4695503645355464
41101,0.3134711851869632
41201,0.308288813748781
41301,0.7067139384390666
41401,0.331405450866416
41501,0.3102324503117885
41601,0.3155944241970806
41701,0.5799231645977784
41801,0.3629159687009198
41901,0.6211566391337499
42001,0.388339417245694
42101,0.793361723077227
42201,0.3130200102653482
42301,0.3955867839576558
42401,0.3144317991205613
42501,0.3494625531179258
42601,0.5575244325663397
42701,0.5627205892561874
42801,3.157989943477677
42901,0.3045411940408489
43001,0.3678403552088635
43101,0.3045958590852106
43201,0.4404280289993313
43301,0.3635935482787159
43401,0.5876646260487146
43501,0.4657348287891169
43601,0.4503382096773716
43701,0.803625110243255
43801,10.245684854314083
43901,0.3012169942658055
44001,0.3554969724166956
44101,0.3097022420528022
44201,0.372943818036462
44301,0.3783682036366608
44401,0.4430398837745855
44501,1.2563831049402063
44601,0.306155210344908
44701,0.4024983030954793
44801,0.4482266314213662
44901,0.332331398968125
45001,0.3014198394892594
45101,2.334092024015456
45201,0.3639258170547402
45301,0.3967841427280602
45401,0.5589425916023093
45501,0.3324941139547998
45601,0.5855110690531325
45701,0.3352510441661827
45801,1.4981280897518507
45901,0.3403944115424526
46001,0.3765102898312942
46101,0.3789366894320281
46201,0.5358409392503031
46301,0.5715702465485694
46401,0.3221004988609158
46501,0.323938835581861
46601,0.3054671621038849
46701,1.4031571369727096
46801,0.3435570135637731
46901,0.3972168300129637
47001,0.8638816889421623
47101,0.5539962415612572
47201,0.3101757084279443
47301,0.3736742361411445
47401,0.2979514496734069
47501,0.4569572146773022
47601,0.5240017653362995
47701,0.2911114751653696
47801,0.5562277694806507
47901,0.3448889643266306
48001,0.2970694324730809
48101,0.2915223735241495
48201,0.3325098657702637
48301,0.3009231929676298
48401,0.3209040251783189
48501,1.21247797434327
48601,0.4299320013339439
48701,0.5528929705609495
48801,0.3612910741521015
48901,0.2813744306653597
49001,0.858785357378239
49101,0.2853616892486404
49201,0.3724271322581687
49301,0.3162692787024777
49401,0.2872151505716377
49501,1.8297228458838677
49601,0.5336125122113194
49701,0.3167878023346794
49801,0.3083622281820565
49901,0.3255229599671423
50001,0.7405685272437391
50101,0.4674199121680893
50201,0.4480999963159837
50301,0.3725468648149502
50401,4.460897245766984
50501,0.3155072867663973
50601,0.4123337351719226
50701,1.5523135857766788
50801,0.2784633823359317
50901,0.6272303658815427
51001,0.2882883685356273
51101,0.3272796585546219
51201,0.29469239207738
51301,0.2775708708812259
51401,1.4159609969445432
51501,0.3608362908214669
51601,0.3322924857496667
51701,0.3308047048627383
51801,0.2802323861058992
51901,0.2783428908210263
52001,1.4026918115603657
52101,0.2690663326866448
52201,0.8167445362111531
52301,0.400916506504014
52401,0.3458102764549414
52501,0.3056445142445436
52601,0.2983105888055833
52701,0.2984797713469211
52801,0.3077176530676328
52901,0.821506908298669
53001,0.3024806705007814
53101,0.2775301631539724
53201,1.2632023122123417
53301,0.4132251416330134
53401,0.404229449982479
53501,1.624231508255389
53601,0.4564268043694581
53701,0.4185468555966971
53801,0.2730218200827775
53901,1.1977265723942268
54001,0.3255241443206281
54101,0.2734625847806159
54201,1.771733172188939
54301,0.2769108588413633
54401,0.2759701205972474
54501,0.286061067759715
54601,0.2811988685318631
54701,0.6896581875307726
54801,0.2678014006816859
54901,0.5467537792990588
55001,0.2792684825099335
55101,0.2687797935618722
55201,0.2842853063344955
55301,0.6198511034832661
55401,0.280780448601555
55501,0.4098307109940238
55601,0.3056994796810063
55701,0.8026518703492875
55801,0.2877135849649817
55901,0.2963053037364324
56001,0.2705443957004796
56101,0.2889631298247814
56201,0.2818719108270927
56301,0.8258412461266329
56401,0.3309137521354328
56501,1.2724346091204624
56601,0.2806423687858052
56701,0.3943797060165656
56801,0.2866416991718541
56901,0.269769557200531
57001,0.436926332894974
57101,0.2637043309505772
57201,0.296699161833841
57301,0.2932121554468619
57401,0.280426654236888
57501,0.2726854473889766
57601,2.532442167798956
57701,0.2630168204850009
57801,0.290277278556934
57901,0.2822090038104056
58001,0.2889874457724283
58101,0.5623417396982573
58201,0.5882684517655262
58301,0.268172810953339
58401,0.2651070734637795
58501,1.658186780744022
58601,0.2680470918856691
58701,0.661996477894272
58801,1.657584538322363
58901,0.2946630709260248
59001,0.2706219096773067
59101,0.2891429966828397
59201,3.9816846361255576
59301,0.2797262842014086
59401,0.3535129858868018
59501,0.4487643495687267
59601,0.251658197637065
59701,0.2723483245591261
59801,0.2502956685498747
59901,0.3309362044521286
60001,0.5403351567653281
60101,0.3291943436701922
60201,0.5360890338480017
60301,0.2601966672579838
60401,0.2580773441518865
60501,0.2741165464371564
60601,0.3525538406983194
60701,0.2736769628837889
60801,1.1921352859836325
60901,0.2583387965845418
61001,0.2857400260600156
61101,0.3092801366724197
61201,0.7608545818457263
61301,2.330333288901856
61401,0.3543743902605837
61501,0.3342825066158369
61601,0.2730566668658822
61701,0.2621556073470409
61801,0.3066928208414834
61901,0.9593578620054246
62001,0.279509272871568
62101,0.2859618428495393
62201,0.2421407333925685
62301,0.2433638591038135
62401,0.5600588733008159
62501,0.4628337210760175
62601,0.3248407381023521
62701,0.3066031676171662
62801,9.064609084668652
62901,0.3118578277443062
63001,0.4998909565838572
63101,0.2709352227868564
63201,0.323010851342423
63301,0.5284187915202894
63401,0.2882491224838623
63501,1.1138198447578096
63601,0.2736077206021876
63701,0.3588319064111136
63801,0.4542989932383732
63901,0.2634359683005903
64001,0.2773221996039598
64101,0.2672924565246897
64201,0.345356365738306
64301,0.2525231287651703
64401,0.3718386749487894
64501,0.3337469278742656
64601,0.4781039595244076
64701,0.9011529966234956
64801,0.2447510102395437
64901,0.4126154270379018
65001,0.2941878847320516
65101,0.2787800172511799
65201,0.3295832563638103
65301,0.2497995623730612
65401,0.506342667992891
65501,0.4889570173689675
65601,0.273903112738275
65701,0.2405473714975823
65801,0.269251421817063
65901,0.2744148722155619
66001,0.2537573334228283
66101,0.412182950286471
66201,0.3306184331727933
66301,0.3993841325602131
66401,0.632540833028157
66501,0.2544866157395301
66601,0.4023327415288821
66701,0.2745494685302908
66801,1.0362856495379835
66901,0.2480187968752806
67001,0.294639565567413
67101,0.4580452713757818
67201,0.253708733191741
67301,0.2704853783084137
67401,0.7327935336854695
67501,0.344271096382542
67601,0.2435257037319318
67701,0.2419843215720926
67801,0.2742236852766562
67901,0.2418126629832525
68001,0.2414392007203924
68101,0.2497673971393934
68201,0.2669039625144849
68301,0.293356373732194
68401,0.2934490721588973
68501,0.2462955785535645
68601,0.2422372909490541
68701,0.2748369536445422
68801,0.2502727630864229
68901,0.2532725337528245
69001,0.2601237815122069
69101,0.2544590097300617
69201,1.0080955794197302
69301,0.2613617442547561
69401,0.2825060630326173
69501,0.2421266334162106
69601,0.2539727701131881
69701,0.2598746253645634
69801,0.2549179157970797
69901,0.341041527677635
70001,0.2603235924510971
70101,0.2470653362713904
70201,0.359106005493313
70301,0.6154836917773187
70401,0.2742737851724695
70501,0.240098258138073
70601,0.2944063101192729
70701,0.2421561407801035
70801,0.2797575566341772
70901,0.2613498828618915
71001,1.107323146350325
71101,0.2684353504353716
71201,0.2474859265939214
71301,0.285346299241685
71401,0.2504942480900476
71501,0.2225873460421927
71601,0.366274116653497
71701,0.2499902368686894
71801,0.2401362448057285
71901,0.2997776431278732
72001,0.9731806331041308
72101,0.2282084004085469
72201,0.3056996478940287
72301,0.3237424187534235
72401,0.2353459023914147
72501,0.2820342099985194
72601,0.418300041244076
72701,0.3258543806219542
72801,0.2425434289526565
72901,0.3164063774799862
73001,0.3606389083414639
73101,0.8958123669425895
73201,0.9869567709460634
73301,0.3978606374913813
73401,0.6056901067803864
73501,0.2391534215282864
73601,1.4511492871597962
73701,0.2873754788100474
73801,0.2631296887913155
73901,0.2419013205900451
74001,0.2381204336908743
74101,0.4098548392471318
74201,0.2361920319751487
74301,0.5507017165115732
74401,0.2640309628044752
74501,0.2558549740933867
74601,0.5770378902155942
74701,0.3112445995291901
74801,0.237026200846386
74901,0.3485205336155738
75001,0.3794578385029842
75101,0.2763325832503205
75201,0.703339725028115
75301,0.2749864063072069
75401,0.2389541411494096
75501,0.2525617048835268
75601,0.2371436161309178
75701,0.4376309819542615
75801,0.232882828553533
75901,0.2301063646949378
76001,0.3986002020909689
76101,0.3889173552774448
76201,0.241395261195596
76301,0.3678706005732965
76401,0.3940382982051726
76501,0.3616426438348332
76601,0.2444822342026943
76701,0.2499257439796366
76801,0.2816505649825466
76901,0.3712114711397864
77001,0.2465307377815752
77101,0.2763453024648211
77201,0.2763515892853176
77301,0.3039900166158107
77401,0.3031101551812371
77501,1.7753860509744264
77601,0.3346931246967962
77701,0.3468203434709712
77801,0.7723572817400298
77901,0.2704776095702541
78001,0.2473017437373743
78101,0.218890689477232
78201,0.2344190809984266
78301,0.2501895338173969
78401,0.2342845693673152
78501,0.2363177037677399
78601,0.2254596094341971
78701,0.5291887944604101
78801,0.3301290649329054
78901,0.2265820945589758
79001,0.2755436810655238
79101,0.2780953426947739
79201,0.302590468107442
79301,0.2247662319541292
79401,0.2846125649862503
79501,0.5368803065669685
79601,0.2834389961261224
79701,0.8680627148815454
79801,0.2430257861459031
79901,0.4322154433089696
80001,0.2726894287859226
80101,0.4063535257067984
80201,0.2509004074326017
80301,0.2150231501438931
80401,0.3158777123798923
80501,0.2294554857180456
80601,0.5670595365497214
80701,0.6848671723924098
80801,0.2326274904423366
80901,0.4044850110335679
81001,0.2307715669182339
81101,3.0399215087341447
81201,0.2171304740827605
81301,0.2392215398099731
81401,0.2222336741650343
81501,0.2828269234337651
81601,0.2350751615409625
81701,0.3100622412931286
81801,0.2414167564121644
81901,0.6756409443409707
82001,0.2538125907411253
82101,0.2350138894671976
82201,0.3194067806875721
82301,0.7648779541161866
82401,0.2253754443229838
82501,0.303820312790327
82601,0.2293965069697871
82701,0.5579415265891179
82801,0.229893110603843
82901,0.4325274888501484
83001,0.2305070353099534
83101,0.2444015878314937
83201,0.2323907835903819
83301,0.2251598295591226
83401,0.2599239832650009
83501,0.5416722683714882
83601,0.1987451141618237
83701,0.3351019666727161
83801,0.2325430234663622
83901,0.2227274135915714
84001,0.2718610337299477
84101,0.2308009522982613
84201,0.2183752626372805
84301,1.0638030776090184
84401,0.3366244342373387
84501,0.3099274564111359
84601,0.2586864321292179
84701,0.2644240141206098
84801,0.5022460571174883
84901,0.3166922734441023
85001,1.1070472210901725
85101,0.3537640575315615
85201,0.2350642006300196
85301,0.2202601353572283
85401,0.2447986475442902
85501,0.2123303638644071
85601,0.5141352072839067
85701,0.242613684900341
85801,0.9313457082486916
85901,0.3390641553477412
86001,0.2480693612934676
86101,0.2744313973378109
86201,0.2345790739327061
86301,0.2499178390548446
86401,0.2426034736604458
86501,0.2064156742453107
86601,0.2230109243977527
86701,0.5430284584904774
86801,0.2780878225924112
86901,0.2874728564181186
87001,0.4213214280570955
87101,0.3177490073185413
87201,0.2053673011044741
87301,0.2186577081460194
87401,0.2202232671031562
87501,0.2075299681321324
87601,0.2836282678988704
87701,0.3093533097761162
87801,0.2517417199612844
87901,0.4301309986996983
88001,0.2166067413297419
88101,0.2158648496721122
88201,0.2024063812995475
88301,0.3549141005453047
88401,0.3134416805996373
88501,0.2092718682933244
88601,0.2598589188786839
88701,0.3031401593810917
88801,0.2099989169322591
88901,0.4160990045763352
89001,0.5456275975514587
89101,0.2126351731422567
89201,0.4713474013024141
89301,0.2415086557769554
89401,0.255987625162423
89501,0.3949839366034832
89601,0.2146161620974185
89701,0.7936980543067751
89801,0.5656640875917226
89901,0.2342147810335264
90001,0.2175315824117793
90101,0.2174694470097193
90201,0.2013268539849892
90301,0.2105339572415157
90401,0.2172973266893062
90501,0.276018824582239
90601,0.2090606629307906
90701,0.2974549639287208
90801,2.327692795364212
90901,0.3445630919092626
91001,0.2659735848818161
91101,0.2147186580124333
91201,0.2152238702806348
91301,0.1950463762459167
91401,0.2071589135601496
91501,0.7831449990672757
91601,0.4186194248885349
91701,0.2547580900634878
91801,0.354422405315008
91901,0.2232366014227108
92001,0.4527098290801544
92101,0.2718827202432655
92201,0.2321660288882107
92301,0.264287862054784
92401,0.2570899042320111
92501,0.2531076163006795
92601,0.4555261417034158
92701,0.2287152900184549
92801,0.2955770088363646
92901,0.2504803925842476
93001,0.4911573443113057
93101,0.2173963755308735
93201,0.2375307997275181
93301,0.2082436368921434
93401,0.229473924665531
93501,0.2293542095335435
93601,0.2013582530050022
93701,0.2642524935752932
93801,0.6319324875448213
93901,0.2110857489035109
94001,0.6329660725079714
94101,0.264526912399843
94201,0.341598047063315
94301,0.405293483467795
94401,0.3212592981453323
94501,0.2515614725350092
94601,0.3442845690970558
94701,0.3795262412232533
94801,0.3517219050146715
94901,0.1997412787307883
95001,0.6434660410259833
95101,0.2124933941893688
95201,0.2188287182381652
95301,0.3664939058742976
95401,0.2225235487275144
95501,0.210564382967875
95601,0.6451602369475727
95701,0.2188353789898255
95801,0.2880214819025947
95901,0.194996998981702
96001,0.2001405171299128
96101,0.2006668779302226
96201,0.2661267841689372
96301,0.2595360276331093
96401,0.3764438345595429
96501,0.2098943418688158
96601,0.2006930221920071
96701,0.3121631009232599
96801,0.4529643575127324
96901,0.2204363688508551
97001,1.1746285952833009
97101,0.2168354691093083
97201,0.3041823866487427
97301,0.2140938262900667
97401,0.227057248590201
97501,0.2469038880421918
97601,0.3037034871425121
97701,0.2197974143133092
97801,0.2064855415488038
97901,0.2078178364599036
98001,0.3173227281918751
98101,0.2376295222286603
98201,0.7852380817665799
98301,0.2056067290720562
98401,0.2197051549235523
98501,0.2510369014402939
98601,0.3043344758639851
98701,0.2001470777839133
98801,0.439989702253974
98901,0.2176459084698918
99001,0.6495430772823516
99101,0.203784975276163
99201,0.4917803470252263
99301,0.1848228942295581
99401,0.7022080800750415
99501,0.6931557174661668
99601,0.2984238685452134
99701,0.6278623448623983
99801,0.2121828614865059
99901,0.1977013528972964
100001,0.1731607942267031

